Higher-Order Generalized Finite Differences for Variable Coefficient Diffusion Operators

We present a novel approach of discretizing variable coefficient diffusion operators in the context of meshfree generalized finite difference methods. Our ansatz uses properties of derived operators and combines the discrete Laplace operator with reconstruction functions approximating the diffusion coefficient. Provided that the reconstructions are of a sufficiently high order, we prove that the order of accuracy of the discrete Laplace operator transfers to the derived diffusion operator. We show that the new discrete diffusion operator inherits the diagonal dominance property of the discrete Laplace operator. Finally, we present the possibility of discretizing anisotropic diffusion operators with the help of derived operators. Our numerical results for Poisson's equation and the heat equation show that even low-order reconstructions preserve the order of the underlying discrete Laplace operator for sufficiently smooth diffusion coefficients. In experiments, we demonstrate the applicability of the new discrete diffusion operator to interface problems with point clouds not aligning to the interface and numerically show first-order convergence.

==> figures/data/heat_discontinuous.csv <==
h,N,ddo_2_hm,mls_2_2
0.2,152,0.08095960354076823,24.54798145139777
0.1,517,0.05661041641818046,13.451704160604898
0.05,1973,0.04184879404039356,6.792131162112043
0.025,7590,0.03041866795335181,4.121174797735339


==> figures/data/heat_smooth.csv <==
h,N,ddo_2_am,ddo_4_am,ddo_2_hm,ddo_4_hm,mls_2_2,mls_4_2,mls_4_4
0.2,152,0.04390862440453085,0.0017741930039067877,0.05314443491969921,0.00176686752307737,0.044759515161942,0.0016372681243201003,0.0017154881666595044
0.1,517,0.012308776977760408,3.2831543680790375e-5,0.014853842080803314,6.447505632755801e-5,0.01256247376523411,0.0001466566110689206,2.7738168538932537e-5
0.05,1973,0.003015658738034047,1.9876085997531684e-6,0.00365275953032566,3.4690885323986873e-6,0.0030852204818516667,3.7734279061863815e-5,1.240126899661905e-6
0.025,7590,0.0007555564781555899,1.2334980751364098e-7,0.0009158348700183216,2.2800768309098307e-7,0.0007752470664139149,9.334561079328868e-6,7.466838893432132e-8


==> figures/data/poisson_discontinuous.csv <==
h,N,ddo_2_am,ddo_2_hm,ddo_2_gm,ddo_2_hi,ddo_2_te,ddo_2_st,mls_2_2
0.2,152,0.4339485222827577,0.05083554122089108,0.42528160987362035,1.000017617726353,2.0266608927728833,0.9392247633203508,0.8516003763352776
0.1,517,0.20366555487219534,0.03514633637477348,0.20665611173643259,0.431326091496715,0.9095795677110038,0.7727153152675973,0.7129670670574302
0.05,1973,0.07853595858223926,0.02395552504043626,0.07675860980527723,0.5486103804482788,0.8621745249498285,0.6641855263457829,0.6036042141986063
0.025,7590,0.054150579869658606,0.012538384107538913,0.053187475879787616,0.22756558071363656,0.6343382607815854,0.5980053325680973,0.5666470158896303
0.0125,29982,0.03154034717693533,0.005610997255757213,0.032037907838321236,0.14341275548548987,0.6209927403997781,0.5596662103480081,0.5398320039281764
0.00625,118840,0.03573558321572466,0.005264594470247829,0.036390569636080373,0.40836936981644717,0.9997606385844865,0.5413706432907847,0.5297328648238396


==> figures/data/poisson_smooth.csv <==
h,N,ddo_2_am,ddo_4_am,ddo_2_hm,ddo_4_hm,ddo_2_gm,ddo_4_gm,ddo_2_hi,ddo_4_hi,ddo_2_te,ddo_4_te,ddo_2_st,ddo_4_st,mls_2_2,mls_4_2,mls_4_4
0.2,152,0.03794132840090048,0.0006951133611872502,0.04553284347538913,0.0010753584711404162,0.04173942604900715,0.0008649017922023979,0.037830165365052695,0.0006658640072182316,0.03777068096805761,0.0007157022321046845,0.03813559853818433,0.0007903462246043816,0.037950886663323725,0.0007847970775243549,0.0007526149767350423
0.1,517,0.01041181351863214,6.686822048041767e-5,0.012512099588802814,0.00010452303923679037,0.011457183908922834,8.177225456047078e-5,0.010413824301076156,6.712766983568172e-5,0.010418943765400224,0.00011388257558270432,0.010452899780747696,0.0001519003369739079,0.010558862882100062,0.00011142176016327574,6.88240294993892e-5
0.05,1973,0.002552628084103173,4.233486130012403e-6,0.0030689561469024805,6.127670029354865e-6,0.0028062834575058723,5.070243729600373e-6,0.0025512523930614948,4.136798057366211e-6,0.0025523203267240756,3.148865780950794e-5,0.0025656206542872843,3.3791957409955456e-5,0.00258257840627623,3.101945399811199e-5,4.025367807872932e-6
0.025,7590,0.0006393190718044946,2.6069668705681987e-7,0.0007691729982884309,3.920341747412017e-7,0.0007031912446845863,3.1349404078487044e-7,0.0006391005958404851,3.689428636502861e-7,0.0006399338813933806,8.180899196551306e-6,0.0006414484678911067,8.351557204591978e-6,0.00064713666331723,8.162174185427064e-6,2.5548821500444656e-7
0.0125,29982,0.00016188561466597454,1.6848927756827106e-8,0.00019452390423942034,2.496198999891803e-8,0.00017803574552151304,2.0317002936068706e-8,0.00016194151807781632,4.973727117112312e-8,0.00016209866464413696,2.0823683291360783e-6,0.0001624168012040291,2.0904301747616045e-6,0.00016298942940069097,2.080849953416294e-6,1.590530284303776e-8
0.00625,118840,4.042700322439806e-5,1.0441881046703322e-9,4.852953599134143e-5,1.5228917671454799e-9,4.442495694494599e-5,1.2472480970556132e-9,4.040453406802792e-5,6.957589738147104e-9,4.04263823439909e-5,5.214531034057079e-7,4.057201064536074e-5,5.219882840583778e-7,4.074572666928407e-5,5.213777793617965e-7,9.796221325262102e-10


==> figures/data/poisson_smooth_difficult.csv <==
h,N,ddo_2_am,ddo_4_am,ddo_2_hm,ddo_4_hm,ddo_2_gm,ddo_4_gm,ddo_2_hi,ddo_4_hi,ddo_2_te,ddo_4_te,ddo_2_st,ddo_4_st,mls_2_2,mls_4_2,mls_4_4
0.2,152,0.11128569939727811,0.107737085555865,0.11830498934841471,0.07912614636013879,0.11199891647240025,0.09032944845371255,0.10510446308505599,0.10253883249937207,0.10914322432550337,0.06485235051468985,0.16448831565860925,0.12117346831375028,0.10997782233524037,0.06358217362136481,0.05328474295356088
0.1,517,0.031053029100096205,0.010433228715287117,0.04375137425764453,0.016252890906854535,0.036704058629054875,0.01045434329773396,0.019720002113583084,0.0043340918244484,0.024441321878941224,0.017317210296997627,0.051619141675305596,0.013672254410257677,0.025275273349410723,0.016510913452839806,0.004470607138438489
0.05,1973,0.00876593784610922,0.0010893972610969348,0.013239418651991932,0.0015117902645622227,0.010228630040452914,0.001257815153834582,0.0037671611783264528,0.0001268229630800896,0.005571170065427764,0.0052834286421935195,0.012518162097259892,0.003954642142408498,0.0057886178534876835,0.005244230904892476,0.0003428635751503815
0.025,7590,0.002309235330586688,6.499761432201644e-5,0.0031446795494918375,9.56139177014981e-5,0.0023164031369685635,6.741506218710353e-5,0.000648784185645313,1.3951760694672924e-5,0.0012563818439178312,0.0014868369135694923,0.003220531161787686,0.0013743231911566023,0.0012233034222730687,0.001485489574031333,2.5356132331637892e-5
0.0125,29982,0.0005314378490398247,3.717384529668864e-6,0.0008253775382457957,7.687398267741981e-6,0.000606811239251423,4.247721138574554e-6,0.00017298412704889527,1.0273660268386807e-6,0.00030677166018970635,0.00035746497379371113,0.0007657203996623941,0.0003522526791978924,0.0002988539357708713,0.00035739501753508465,1.4437005410823426e-6
0.00625,118840,0.00013580689303040842,2.2806433038933346e-7,0.00020718772140146063,4.886882816178938e-7,0.00014975304672818586,2.554551559894479e-7,3.963608888543028e-5,1.2110471766773304e-7,7.542247310955844e-5,9.005689727262742e-5,0.00019850229068303247,8.967514492598122e-5,7.464193347147599e-5,9.005392453184851e-5,9.106912898113796e-8


==> figures/data/testcases_05.csv <==
x,y,poisson_smooth_solution,poisson_smooth_diffusivity,poisson_smooth_difficult_solution,poisson_smooth_difficult_diffusivity,poisson_discontinuous_solution,poisson_discontinuous_diffusivity
0.0,0.6625,0.0,0.6447412212860499,0.0,2.0,0.0,1.0
0.012500000000000011,0.0,0.0,1.0125784515406344,0.0,2.0,0.0,1.0
0.03749999999999998,0.0,0.0,1.038211997081825,0.0,2.0,0.0,1.0
0.6125,1.0,0.0,0.6787516342514144,0.0,2.0,0.0,1.0
0.0625,0.0,0.0,1.0644944589178593,0.0,2.0,0.0,1.0
0.08750000000000002,0.0,0.0,1.0914422644429518,0.0,2.0,0.0,1.0
0.5875,1.0,0.0,0.661993196690834,0.0,2.0,0.0,1.0
0.11249999999999999,0.0,0.0,1.1190722569127804,0.0,2.0,0.0,1.0
0.0,0.012500000000000011,0.0,0.9998437622063955,0.0,2.0,0.0,1.0
0.1375,0.0,0.0,1.1474017059720723,0.0,2.0,0.0,1.0
0.16249999999999998,0.0,0.0,1.1764483184486905,0.0,2.0,0.0,1.0
0.5625,1.0,0.0,0.645648526427892,0.0,2.0,0.0,1.0
0.1875,0.0,0.0,1.2062302494209807,0.0,2.0,0.0,1.0
0.21250000000000002,0.0,0.0,1.2367661135652848,0.0,2.0,0.0,1.0
0.5375,1.0,0.0,0.62970740751161,0.0,2.0,0.0,1.0
0.2375,0.0,0.0,1.2680749967907192,0.0,2.0,0.0,1.0
0.0,0.6375,0.0,0.6660395338955277,0.0,2.0,0.0,1.0
0.2625,0.0,0.0,1.300176468168491,0.0,2.0,0.0,1.0
0.2875,0.0,0.0,1.3330905921632026,0.0,2.0,0.0,1.0
0.5125,1.0,0.0,0.6141598762237378,0.0,2.0,0.0,1.0
0.3125,0.0,0.0,1.3668379411737963,0.0,2.0,0.0,1.0
0.3375,0.0,0.0,1.4014396083919731,0.0,2.0,0.0,1.0
0.0,0.2625,0.0,0.9334141835561207,0.0,2.0,0.0,1.0
0.3625,0.0,0.0,1.4369172209861243,0.0,2.0,0.0,1.0
0.4875,1.0,0.0,0.5989962148511054,0.0,2.0,0.0,1.0
0.3875,0.0,0.0,1.4732929536190154,0.0,2.0,0.0,1.0
0.4125,0.0,0.0,1.5105895423076725,0.0,2.0,0.0,1.0
0.0,0.6125,0.0,0.6871818982304858,0.0,2.0,0.0,1.0
0.4375,0.0,0.0,1.5488302986341331,0.0,2.0,0.0,1.0
0.4625,0.0,0.0,1.5880391243159433,0.0,2.0,0.0,1.0
0.4625,1.0,0.0,0.5842069456117358,0.0,2.0,0.0,1.0
0.4875,0.0,0.0,1.6282405261455097,0.0,2.0,0.0,1.0
0.4375,1.0,0.0,0.569782824730923,0.0,2.0,0.0,1.0
0.5125,0.0,0.0,1.6694596313076429,0.0,2.0,0.0,1.0
0.0,0.5875,0.0,0.7081097026823884,0.0,2.0,0.0,1.0
0.5375,0.0,0.0,1.7117222030848642,0.0,2.0,0.0,1.0
0.5625,0.0,0.0,1.7550546569602985,0.0,2.0,0.0,1.0
0.4125,1.0,0.0,0.5557148366635714,0.0,2.0,0.0,1.0
0.5875,0.0,0.0,1.7994840771282086,0.0,2.0,0.0,1.0
0.0,0.11249999999999999,0.0,0.9874235035173194,0.0,2.0,0.0,1.0
0.6125,0.0,0.0,1.8450382334225,0.0,2.0,0.0,1.0
0.3875,1.0,0.0,0.5419941884591871,0.0,2.0,0.0,1.0
0.6375,0.0,0.0,1.8917455986737697,0.0,2.0,0.0,1.0
0.0,0.5625,0.0,0.7287633299194912,0.0,2.0,0.0,1.0
0.6625,0.0,0.0,1.939635366505754,0.0,2.0,0.0,1.0
0.6875,0.0,0.0,1.988737469582292,0.0,2.0,0.0,1.0
0.3625,1.0,0.0,0.5286123042659974,0.0,2.0,0.0,1.0
0.7125,0.0,0.0,2.0390825983162153,0.0,2.0,0.0,1.0
0.0,0.5375,0.0,0.7490824285885863,0.0,2.0,0.0,1.0
0.7375,0.0,0.0,2.0907022200518557,0.0,2.0,0.0,1.0
0.3375,1.0,0.0,0.5155608199707641,0.0,2.0,0.0,1.0
0.7625,0.0,0.0,2.143628598733159,0.0,2.0,0.0,1.0
0.3125,1.0,0.0,0.5028315779709409,0.0,2.0,0.0,1.0
0.7875,0.0,0.0,2.1978948150697017,0.0,2.0,0.0,1.0
0.8125,0.0,0.0,2.2535347872132085,0.0,2.0,0.0,1.0
0.0,0.2375,0.0,0.9451550886313221,0.0,2.0,0.0,1.0
0.8375,0.0,0.0,2.3105832919575042,0.0,2.0,0.0,1.0
0.2875,1.0,0.0,0.49041662207590614,0.0,2.0,0.0,1.0
0.8625,0.0,0.0,2.36907598647514,0.0,2.0,0.0,1.0
0.0,0.5125,0.0,0.7690061977623985,0.0,2.0,0.0,1.0
0.8875,0.0,0.0,2.429049430604288,0.0,2.0,0.0,1.0
0.2625,1.0,0.0,0.4783081925340841,0.0,2.0,0.0,1.0
0.9125,0.0,0.0,2.490541109699831,0.0,2.0,0.0,1.0
0.9375,0.0,0.0,2.553589458062927,0.0,2.0,0.0,1.0
0.0,0.03749999999999998,0.0,0.9985947383062085,0.0,2.0,0.0,1.0
0.9625,0.0,0.0,2.618233882963701,0.0,2.0,0.0,1.0
0.2375,1.0,0.0,0.46649872118284835,0.0,2.0,0.0,1.0
0.9875,0.0,0.0,2.6845147892720704,0.0,2.0,0.0,1.0
0.0,0.4875,0.0,0.7884736823427864,0.0,2.0,0.0,1.0
1.0,0.012500000000000011,0.0,2.7178571301037717,0.0,2.0,0.0,1.0
1.0,0.03749999999999998,0.0,2.7144619311325817,0.0,2.0,0.0,1.0
0.21250000000000002,1.0,0.0,0.4549808267181735,0.0,2.0,0.0,1.0
1.0,0.0625,0.0,2.70768425193379,0.0,2.0,0.0,1.0
1.0,0.08750000000000002,0.0,2.6975494506182223,0.0,2.0,0.0,1.0
0.1875,1.0,0.0,0.44374731008107987,0.0,2.0,0.0,1.0
1.0,0.11249999999999999,0.0,2.6840953666044958,0.0,2.0,0.0,1.0
0.0,0.21250000000000002,0.0,0.9558481188958469,0.0,2.0,0.0,1.0
1.0,0.1375,0.0,2.6673720852551637,0.0,2.0,0.0,1.0
1.0,0.16249999999999998,0.0,2.6474416272571766,0.0,2.0,0.0,1.0
0.16249999999999998,1.0,0.0,0.43279114995798723,0.0,2.0,0.0,1.0
1.0,0.1875,0.0,2.6243775654424475,0.0,2.0,0.0,1.0
1.0,0.21250000000000002,0.0,2.5982645723613413,0.0,2.0,0.0,1.0
0.0,0.4625,0.0,0.8074240774818059,0.0,2.0,0.0,1.0
1.0,0.2375,0.0,2.5691979025021214,0.0,2.0,0.0,1.0
0.1375,1.0,0.0,0.4221054983921655,0.0,2.0,0.0,1.0
1.0,0.2625,0.0,2.537282813586539,0.0,2.0,0.0,1.0
1.0,0.2875,0.0,2.502633931860222,0.0,2.0,0.0,1.0
0.0,0.4375,0.0,0.8257970399501007,0.0,2.0,0.0,1.0
1.0,0.3125,0.0,2.4653745667312625,0.0,2.0,0.0,1.0
1.0,0.3375,0.0,2.425635980487134,0.0,2.0,0.0,1.0
0.11249999999999999,1.0,0.0,0.4116836765035385,0.0,2.0,0.0,1.0
1.0,0.3625,0.0,2.383556619135324,0.0,2.0,0.0,1.0
0.0,0.1875,0.0,0.9654545521978378,0.0,2.0,0.0,1.0
1.0,0.3875,0.0,2.3392813106640324,0.0,2.0,0.0,1.0
1.0,0.4125,0.0,2.2929604372041723,0.0,2.0,0.0,1.0
0.08750000000000002,1.0,0.0,0.4015191703141667,0.0,2.0,0.0,1.0
1.0,0.4375,0.0,2.244749087691627,0.0,2.0,0.0,1.0
1.0,0.4625,0.0,2.1948061976791013,0.0,2.0,0.0,1.0
0.0625,1.0,0.0,0.391605626676799,0.0,2.0,0.0,1.0
1.0,0.4875,0.0,2.1432936829305858,0.0,2.0,0.0,1.0
0.0,0.4125,0.0,0.8435330042668969,0.0,2.0,0.0,1.0
1.0,0.5125,0.0,2.0903755733499105,0.0,2.0,0.0,1.0
0.03749999999999998,1.0,0.0,0.3819368493039489,0.0,2.0,0.0,1.0
1.0,0.5375,0.0,2.0362171536503246,0.0,2.0,0.0,1.0
1.0,0.5625,0.0,1.980984116967457,0.0,2.0,0.0,1.0
0.0,0.08750000000000002,0.0,0.9923729844257629,0.0,2.0,0.0,1.0
1.0,0.5875,0.0,1.9248417373570734,0.0,2.0,0.0,1.0
0.012500000000000011,1.0,0.0,0.3725067948950129,0.0,2.0,0.0,1.0
1.0,0.6125,0.0,1.8679540668059225,0.0,2.0,0.0,1.0
0.0,0.3875,0.0,0.8605735013098833,0.0,2.0,0.0,1.0
1.0,0.6375,0.0,1.8104831620235453,0.0,2.0,0.0,1.0
0.0,0.9875,0.0,0.3771334218620717,0.0,2.0,0.0,1.0
1.0,0.6625,0.0,1.7525883458803617,0.0,2.0,0.0,1.0
1.0,0.6875,0.0,1.694425507918335,0.0,2.0,0.0,1.0
0.0,0.9625,0.0,0.39597418866138195,0.0,2.0,0.0,1.0
1.0,0.7125,0.0,1.6361464478909222,0.0,2.0,0.0,1.0
0.0,0.16249999999999998,0.0,0.9739393463693841,0.0,2.0,0.0,1.0
1.0,0.7375,0.0,1.5778982657949896,0.0,2.0,0.0,1.0
0.0,0.9375,0.0,0.4152368286818413,0.0,2.0,0.0,1.0
1.0,0.7625,0.0,1.5198228013450996,0.0,2.0,0.0,1.0
0.0,0.9125,0.0,0.4348925673522434,0.0,2.0,0.0,1.0
1.0,0.7875,0.0,1.4620561253163495,0.0,2.0,0.0,1.0
1.0,0.8125,0.0,1.4047280846519141,0.0,2.0,0.0,1.0
0.0,0.3625,0.0,0.8768614770479952,0.0,2.0,0.0,1.0
1.0,0.8375,0.0,1.3479619027016894,0.0,2.0,0.0,1.0
0.0,0.8875,0.0,0.4549097415176747,0.0,2.0,0.0,1.0
1.0,0.8625,0.0,1.2918738354347734,0.0,2.0,0.0,1.0
0.0,0.0625,0.0,0.9961013694701175,0.0,2.0,0.0,1.0
1.0,0.8875,0.0,1.2365728839564964,0.0,2.0,0.0,1.0
0.0,0.8625,0.0,0.47525382464375227,0.0,2.0,0.0,1.0
1.0,0.9125,0.0,1.1821605631655048,0.0,2.0,0.0,1.0
1.0,0.9375,0.0,1.1287307259128108,0.0,2.0,0.0,1.0
0.0,0.8375,0.0,0.4958874714862916,0.0,2.0,0.0,1.0
1.0,0.9625,0.0,1.0763694415770482,0.0,2.0,0.0,1.0
0.0,0.3375,0.0,0.8923416089869503,0.0,2.0,0.0,1.0
1.0,0.9875,0.0,1.0251549275522487,0.0,2.0,0.0,1.0
0.0,0.8125,0.0,0.5167705827795767,0.0,2.0,0.0,1.0
0.9875,1.0,0.0,0.9875778004938814,0.0,2.0,0.0,1.0
0.9625,1.0,0.0,0.9631944177208218,0.0,2.0,0.0,1.0
0.0,0.7875,0.0,0.5378603903426629,0.0,2.0,0.0,1.0
0.9375,1.0,0.0,0.9394130628134758,0.0,2.0,0.0,1.0
0.9125,1.0,0.0,0.9162188716508776,0.0,2.0,0.0,1.0
0.0,0.3125,0.0,0.9069606178873836,0.0,2.0,0.0,1.0
0.8875,1.0,0.0,0.8935973471085157,0.0,2.0,0.0,1.0
0.0,0.7625,0.0,0.5591115628384512,0.0,2.0,0.0,1.0
0.8625,1.0,0.0,0.871534349997158,0.0,2.0,0.0,1.0
0.8375,1.0,0.0,0.8500160902253981,0.0,2.0,0.0,1.0
0.0,0.1375,0.0,0.9812713521199744,0.0,2.0,0.0,1.0
0.8125,1.0,0.0,0.8290291181804004,0.0,2.0,0.0,1.0
0.7875,1.0,0.0,0.8085603163214524,0.0,2.0,0.0,1.0
0.0,0.7375,0.0,0.5804763322460488,0.0,2.0,0.0,1.0
0.7625,1.0,0.0,0.7885968909810767,0.0,2.0,0.0,1.0
0.0,0.7125,0.0,0.6019046409247528,0.0,2.0,0.0,1.0
0.7375,1.0,0.0,0.7691263643685705,0.0,2.0,0.0,1.0
0.7125,1.0,0.0,0.7501365667709818,0.0,2.0,0.0,1.0
0.0,0.2875,0.0,0.920667572309428,0.0,2.0,0.0,1.0
0.6875,1.0,0.0,0.7316156289466418,0.0,2.0,0.0,1.0
0.6625,1.0,0.0,0.7135519747065024,0.0,2.0,0.0,1.0
0.0,0.6875,0.0,0.6233443089596343,0.0,2.0,0.0,1.0
0.6375,1.0,0.0,0.695934313678642,0.0,2.0,0.0,1.0
0.4500516,0.32609,0.8439266468345019,1.4101793739976094,0.8439266468345019,1.889962712863327,0.7500000009392664,1.0e8
0.577817,0.678856,0.8210857988572351,1.124087427886788,0.8210857988572351,1.7734828200716255,0.750000000710858,1.0e8
0.575397,0.33601800000000004,0.8459135747964892,1.5880215030170612,0.8459135747964892,1.9499817687540932,0.7500000009591358,1.0e8
0.329657,0.676581,0.7311937122079238,0.8797611317402306,0.7311937122079238,1.9871352267177098,0.7311937122079238,1.0
0.673391,0.6962415,0.6978158140794024,1.207604655098303,0.6978158140794024,2.0668771667187182,0.6978158140794024,1.0
0.67126,0.31851450000000003,0.7228863088332076,1.7679284842098089,0.7228863088332076,1.9761581956999583,0.7228863088332076,1.0
0.6380305,0.6804875,0.765434875372106,1.191207218641564,0.765434875372106,1.8676178148184288,0.7500000001543488,1.0e8
0.6892389999999999,0.5779185,0.8037256574090512,1.4265361132836674,0.8037256574090512,1.589391494804933,0.7500000005372566,1.0e8
0.675753,0.411842,0.8189565867553275,1.6588741792895862,0.8189565867553275,2.1697328811409125,0.7500000006895658,1.0e8
0.47789195,0.33278450000000004,0.8630761115575607,1.4436092863813375,0.8630761115575607,1.9958126253983917,0.7500000011307612,1.0e8
0.3420035,0.449583,0.8683146893613024,1.1501341941252012,0.8683146893613024,2.1323765277870406,0.7500000011831469,1.0e8
0.6757835,0.3717415,0.7831699019786013,1.7118792730893513,0.7831699019786013,2.11326758413234,0.750000000331699,1.0e8
0.54982605,0.3303615,0.8507888152563965,1.5537748065547523,0.8507888152563965,2.045187455775951,0.7500000010078881,1.0e8
0.6117605,0.6800795,0.7926922450386488,1.1609659494885358,0.7926922450386488,1.7849186215262505,0.7500000004269225,1.0e8
0.42716,0.3136415,0.8117297636294587,1.389284698757897,0.8117297636294587,1.6443546653189918,0.7500000006172977,1.0e8
0.6684225,0.585038,0.8326310293238901,1.3856274070648928,0.8326310293238901,1.966926444581658,0.7500000008263102,1.0e8
0.685455,0.5505245,0.8245248571448551,1.4657657100477477,0.8245248571448551,1.7174355074451513,0.7500000007452485,1.0e8
0.2924155,0.6212835,0.737785046115627,0.9106672673310473,0.737785046115627,2.5261849317091163,0.737785046115627,1.0
0.313632,0.6287735,0.7661632328307422,0.9215261595170642,0.7661632328307422,2.237713035528427,0.7500000001616324,1.0e8
0.6666115,0.5628205,0.8492993830261154,1.4188470210347566,0.8492993830261154,2.0009630983412663,0.7500000009929938,1.0e8
0.645981,0.586662,0.8636400708309219,1.3523025034596234,0.8636400708309219,2.3793624167604115,0.7500000011364008,1.0e8
0.4177975,0.334101,0.8384707456433118,1.3582186456353682,0.8384707456433118,2.014466383701891,0.7500000008847074,1.0e8
0.595628,0.6643955,0.8306236918842171,1.1667319315366735,0.8306236918842171,2.0416532690148137,0.750000000806237,1.0e8
0.55877,0.35100750000000003,0.8772711033282818,1.5458342541529893,0.8772711033282818,1.707409467766388,0.750000001272711,1.0e8
0.653313,0.37059149999999996,0.8139972295520959,1.6752709947944366,0.8139972295520959,1.8391127448545346,0.7500000006399723,1.0e8
0.35090299999999996,0.428918,0.8701349159550269,1.1816743214808827,0.8701349159550269,2.3165276617417434,0.7500000012013491,1.0e8
0.4933511,0.3491325,0.8895718404092284,1.4498463676058473,0.8895718404092284,2.0366783741836487,0.7500000013957184,1.0e8
0.6685715,0.433165,0.8440637925609282,1.617593551435782,0.8440637925609282,2.034175623210953,0.7500000009406379,1.0e8
0.637241,0.6580015,0.7988423422947682,1.2266354637118224,0.7988423422947682,2.085638973983452,0.7500000004884234,1.0e8
0.661504,0.33878949999999997,0.7643033344074714,1.7275870647908607,0.7643033344074714,1.9900250116896296,0.7500000001430334,1.0e8
0.660316,0.6779305,0.7425214947892735,1.22229010841675,0.7425214947892735,1.9748346943314674,0.7425214947892735,1.0
0.31237950000000003,0.662168,0.7256936086296383,0.8815381846921827,0.7256936086296383,2.0325895121854614,0.7256936086296383,1.0
0.567935,0.658642,0.8584253701646548,1.143536571264583,0.8584253701646548,2.1443823680232423,0.7500000010842537,1.0e8
0.45994925,0.3462965,0.8786627713328955,1.4049869072903711,0.8786627713328955,2.1657781130546283,0.7500000012866277,1.0e8
0.6200155,0.6013605,0.8830168557122738,1.2948321191680663,0.8830168557122738,2.7262796647581924,0.7500000013301685,1.0e8
0.65564,0.4917031,0.8825231335740462,1.5126575358764698,0.8825231335740462,1.9678590259359101,0.7500000013252314,1.0e8
0.3572305,0.5114121,0.9005092409632856,1.1004158611757109,0.9005092409632856,1.9070665235548114,0.7500000015050924,1.0e8
0.3646275,0.3473185,0.808124051870359,1.2763409603804081,0.808124051870359,2.144946131750969,0.7500000005812405,1.0e8
0.662286,0.47169945,0.8693768424183915,1.5523743985846414,0.8693768424183915,1.9580582361430816,0.7500000011937684,1.0e8
0.5273238,0.3418915,0.8759168715191806,1.50747188931948,0.8759168715191806,1.9208838040765388,0.7500000012591688,1.0e8
0.33078450000000004,0.5454455,0.8532236144456008,1.0338334674906107,0.8532236144456008,2.0362901871310126,0.7500000010322362,1.0e8
0.648894,0.316848,0.7488562000746061,1.7306574148283194,0.7488562000746061,2.100527904243484,0.7488562000746061,1.0
0.4664885,0.65798,0.8744774954579412,1.0341199959554719,0.8744774954579412,1.903743289929045,0.750000001244775,1.0e8
0.3959165,0.33503,0.8226504938293854,1.3279964782094362,0.8226504938293854,2.029561083085946,0.750000000726505,1.0e8
0.394766,0.6686825000000001,0.8161161176677432,0.9489774089119916,0.8161161176677432,2.0347971636907602,0.7500000006611611,1.0e8
0.32351399999999997,0.5859935000000001,0.8193544541091151,0.9803218115963136,0.8193544541091151,2.1838037558513315,0.7500000006935446,1.0e8
0.67346,0.4884372,0.8545939015650518,1.5447917346067752,0.8545939015650518,2.0276132020535136,0.750000001045939,1.0e8
0.5418986,0.6656735,0.8600762294603951,1.1038205522568922,0.8600762294603951,2.0132945389863877,0.7500000011007623,1.0e8
0.6601635,0.63513,0.7982958429582258,1.2927521340809676,0.7982958429582258,2.06848074638402,0.7500000004829585,1.0e8
0.33510850000000003,0.3839945,0.811739959293006,1.2064193094288331,0.811739959293006,2.0273085116534126,0.7500000006173996,1.0e8
0.4773401,0.672375,0.8547495874031759,1.0255734908294176,0.8547495874031759,2.0444881736172347,0.7500000010474959,1.0e8
0.340874,0.365642,0.8005981384135838,1.2302038997941491,0.8005981384135838,2.081036771959396,0.7500000005059814,1.0e8
0.34660250000000004,0.48362404999999997,0.8849377704841126,1.11930759822428,0.8849377704841126,2.0751962010824387,0.7500000013493777,1.0e8
0.66341,0.39314150000000003,0.8224692561126018,1.66337681323939,0.8224692561126018,1.9445853277525553,0.7500000007246925,1.0e8
0.641005,0.3952065,0.8549572019818238,1.623877523542668,0.8549572019818238,1.572466317893301,0.750000001049572,1.0e8
0.35852,0.4645394,0.8972410188285976,1.1534104309913062,0.8972410188285976,2.2832991253171144,0.7500000014724102,1.0e8
0.36302999999999996,0.36956,0.8335914685191721,1.25414668167143,0.8335914685191721,2.3350611618995543,0.7500000008359147,1.0e8
0.4913768,0.6547905,0.8837490223202183,1.0646288077772068,0.8837490223202183,1.9640747734887418,0.7500000013374902,1.0e8
0.5228756999999999,0.653658,0.8834442699500733,1.1003264615894277,0.8834442699500733,2.1014626099226397,0.7500000013344427,1.0e8
0.33807149999999997,0.568838,0.8530280767744558,1.0146003892062632,0.8530280767744558,1.9141150639964204,0.7500000010302807,1.0e8
0.415495,0.6599335,0.8457037773471517,0.9801817900963196,0.8457037773471517,1.8734541225252905,0.7500000009570378,1.0e8
0.407884,0.3540835,0.8594680677486567,1.3264535473565515,0.8594680677486567,2.376022387865859,0.7500000010946807,1.0e8
0.44831,0.644721,0.8865932010629124,1.0331835205082023,0.8865932010629124,1.6674400131355314,0.750000001365932,1.0e8
0.639201,0.33715300000000004,0.7899049889875184,1.6913530917434652,0.7899049889875184,1.9643987202477708,0.7500000003990499,1.0e8
0.3530225,0.5420231,0.8874865123697881,1.06102291724755,0.8874865123697881,1.7418359659046336,0.7500000013748651,1.0e8
0.5131611,0.359375,0.9032166916314528,1.4681611646862707,0.9032166916314528,1.8842513333905146,0.750000001532167,1.0e8
0.640132,0.47563145,0.9020007015509725,1.512716019857496,0.9020007015509725,1.7873802359945081,0.750000001520007,1.0e8
0.385802,0.35492599999999996,0.8407558644028409,1.2967090237035466,0.8407558644028409,2.330740429663764,0.7500000009075587,1.0e8
0.36753,0.491408,0.9143120798622054,1.1343368165194196,0.9143120798622054,2.096889649229354,0.7500000016431208,1.0e8
0.6338405,0.49727309,0.9128627414705632,1.471908670613763,0.9128627414705632,1.9701992669184805,0.7500000016286275,1.0e8
0.599472,0.6105365,0.8947672860270304,1.2544750298568197,0.8947672860270304,2.8313800975117576,0.7500000014476729,1.0e8
0.4397245,0.3561555,0.8835377315541602,1.367354375165946,0.8835377315541602,2.378267379136326,0.7500000013353774,1.0e8
0.5501875,0.6448119999999999,0.8871449201419594,1.1438559699704411,0.8871449201419594,2.324758268327859,0.7500000013714492,1.0e8
0.332097,0.651329,0.7682535541724247,0.9119843344066736,0.7682535541724247,2.0066434073610893,0.7500000001825355,1.0e8
0.649283,0.42158,0.8650927143951381,1.6024814011520987,0.8650927143951381,1.6795372594268025,0.7500000011509271,1.0e8
0.48020105,0.36739,0.9126989669345943,1.4123085540545992,0.9126989669345943,2.2183072046515444,0.7500000016269897,1.0e8
0.3582305,0.4076445,0.8647264981599646,1.211738931776279,0.8647264981599646,2.4457381987823803,0.750000001147265,1.0e8
0.53779485,0.35914999999999997,0.897324128497033,1.5050199102269362,0.897324128497033,1.6943125449295655,0.7500000014732413,1.0e8
0.5851785,0.644469,0.8667727147695913,1.1851130940368995,0.8667727147695913,2.406068022961233,0.7500000011677271,1.0e8
0.6246705,0.5794435,0.8956378611499946,1.334979225499784,0.8956378611499946,2.70957326756203,0.7500000014563786,1.0e8
0.6445595,0.5583535,0.883577422795189,1.3948695091049286,0.883577422795189,2.360708671766056,0.7500000013357743,1.0e8
0.364332,0.44680949999999997,0.8978545851398759,1.179031419771828,0.8978545851398759,2.464954836007412,0.7500000014785458,1.0e8
0.638221,0.6308035,0.8316680336192743,1.271640684644983,0.8316680336192743,2.3196373898247726,0.7500000008166804,1.0e8
0.6487229999999999,0.53518155,0.887372866752212,1.4366351940869808,0.887372866752212,2.2042696635511256,0.7500000013737287,1.0e8
0.4342695,0.667042,0.8470489275482486,0.9893812514676678,0.8470489275482486,2.0066889172934244,0.7500000009704892,1.0e8
0.35088600000000003,0.6722980000000001,0.7647124417992409,0.903843908755987,0.7647124417992409,2.0344181893967814,0.7500000001471244,1.0e8
0.49182615,0.6894715,0.8277396953239378,1.0165913331733363,0.8277396953239378,2.06395551129057,0.7500000007773969,1.0e8
0.50576535,0.6718095,0.8576936749617355,1.055946314774197,0.8576936749617355,1.989502285086212,0.7500000010769368,1.0e8
0.354362,0.650068,0.7992741171930998,0.9340489766288222,0.7992741171930998,1.8811646906409372,0.7500000004927412,1.0e8
0.6278325,0.5435381,0.9118410837626905,1.3943088351905766,0.9118410837626905,2.488978481191081,0.7500000016184108,1.0e8
0.6198715,0.6438245,0.8366034346924844,1.227968911700579,0.8366034346924844,2.3222433953381385,0.7500000008660344,1.0e8
0.373078,0.426079,0.8968135530551654,1.211106840571454,0.8968135530551654,2.6703403209083034,0.7500000014681355,1.0e8
0.603283,0.5864315,0.913091682207389,1.2961276595364501,0.913091682207389,2.9285397069179933,0.7500000016309168,1.0e8
0.5553980000000001,0.3731635,0.9077333395811167,1.5161087239106399,0.9077333395811167,1.4102044729026177,0.7500000015773334,1.0e8
0.372115,0.389939,0.8659016673902031,1.2461547078722681,0.8659016673902031,2.5846760364295447,0.7500000011590167,1.0e8
0.501711045,0.3739905,0.9226479015414614,1.4359722571554112,0.9226479015414614,1.977636027668182,0.7500000017264791,1.0e8
0.6268545,0.4197905,0.8925284376566178,1.5693012178513623,0.8925284376566178,1.319220052306703,0.7500000014252843,1.0e8
0.5362693,0.6271329999999999,0.915320283887586,1.1536992285901666,0.915320283887586,2.4283198078158517,0.7500000016532028,1.0e8
0.45848025,0.368584,0.9081976004182981,1.380748971541621,0.9081976004182981,2.43481666926642,0.750000001581976,1.0e8
0.6124575,0.50427551,0.938152904942477,1.4306998211969746,0.938152904942477,2.0686748347915187,0.750000001881529,1.0e8
0.37953349999999997,0.4723772,0.9257392796884149,1.1692859705374838,0.9257392796884149,2.3805025418397534,0.7500000017573928,1.0e8
0.39778800000000003,0.3739675,0.8754740208554841,1.294256383442954,0.8754740208554841,2.6497815821912503,0.7500000012547402,1.0e8
0.6369855,0.45335255,0.899077196763481,1.5394988869820516,0.899077196763481,1.5911781758392274,0.750000001490772,1.0e8
0.63414,0.3590765,0.8245346352633173,1.6573236912734772,0.8245346352633173,1.7316101909552208,0.7500000007453463,1.0e8
0.432957,0.628273,0.8995671647462186,1.0389702074698592,0.8995671647462186,1.3688084717161344,0.7500000014956717,1.0e8
0.39741,0.646548,0.8497493333337905,0.9795967061986194,0.8497493333337905,1.6539179629647025,0.7500000009974933,1.0e8
0.35986399999999996,0.5632385,0.8868507016104671,1.0435479442733575,0.8868507016104671,1.5544831742416243,0.750000001368507,1.0e8
0.5064893,0.638239,0.906980239549482,1.1042211876052326,0.906980239549482,2.062297652711453,0.7500000015698024,1.0e8
0.6185775,0.393398,0.8796659906514624,1.5901295860889277,0.8796659906514624,1.2871982346327573,0.7500000012966599,1.0e8
0.3456715,0.589904,0.8496950105077758,0.9976874488599761,0.8496950105077758,1.771287410003776,0.7500000009969501,1.0e8
0.37829999999999997,0.653349,0.8221960330262413,0.9525954987988101,0.8221960330262413,1.8137727788142748,0.7500000007219604,1.0e8
0.46879965,0.635599,0.9062562619680284,1.0669600830809753,0.9062562619680284,1.6933614064517346,0.7500000015625626,1.0e8
0.39276,0.49181355,0.943470379791958,1.1628564463957674,0.943470379791958,2.138355913946287,0.7500000019347038,1.0e8
0.379694,0.5101309,0.9289514703100397,1.1268886914901814,0.9289514703100397,1.8544534335902232,0.7500000017895148,1.0e8
0.459132,0.6152815,0.9274342287285787,1.0838946107739162,0.9274342287285787,1.4261211077602378,0.7500000017743423,1.0e8
0.020560000000000023,0.03749999999999998,0.007586597274179242,1.0193383598427497,0.007586597274179242,2.2454383355144607,0.007586597274179208,1.0
0.023031499999999983,0.0625,0.01410356192931087,1.019309309113469,0.01410356192931087,2.3886063509006457,0.014103561929310837,1.0
0.36875749999999996,0.6329724999999999,0.837409868564802,0.9686066477733087,0.837409868564802,1.6326416810019344,0.7500000008740987,1.0e8
0.020525499999999974,0.08750000000000002,0.017491102092752318,1.0129524151726523,0.017491102092752318,2.3761530492719065,0.017491102092752286,1.0
0.363876,0.603127,0.8626045853389418,1.000113828348955,0.8626045853389418,1.493021232106051,0.7500000011260458,1.0e8
0.016593000000000024,0.11249999999999999,0.01803437434834993,1.0039445091789225,0.01803437434834993,2.2623540320142226,0.01803437434834998,1.0
0.48836895,0.624901,0.9233817287650026,1.1028168619756429,0.9233817287650026,1.845926043301511,0.7500000017338173,1.0e8
0.020666499999999977,0.1375,0.027162694045216255,1.001761800149448,0.027162694045216255,2.198432513824721,0.027162694045216207,1.0
0.37499150000000003,0.54658315,0.9139937299474508,1.0792197864766464,0.9139937299474508,1.4559622808553172,0.7500000016399373,1.0e8
0.01921050000000002,0.16249999999999998,0.029471158816236364,0.9928300774226759,0.029471158816236364,2.0277939481843164,0.02947115881623641,1.0
0.015961999999999976,0.1875,0.027848006866934182,0.9809887866619429,0.027848006866934182,1.8865888747645694,0.027848006866934227,1.0
0.425917,0.6069025,0.9186771378424665,1.0592767410711819,0.9186771378424665,1.1107657188658695,0.7500000016867714,1.0e8
0.018560999999999994,0.21250000000000002,0.03607959562981992,0.973755289226868,0.03607959562981992,1.7393537468463087,0.03607959562981988,1.0
0.615228,0.371266,0.8597458980866288,1.611861233986266,0.8597458980866288,1.4593316565760008,0.750000001097459,1.0e8
0.019226999999999994,0.2375,0.04097694578352907,0.9635034118825953,0.04097694578352907,1.6552574709198347,0.04097694578352906,1.0
0.6193960000000001,0.4673834,0.9255927606167821,1.493240749007673,0.9255927606167821,1.551409342274986,0.7500000017559276,1.0e8
0.021681000000000006,0.2625,0.04997814847017019,0.9538725136062812,0.04997814847017019,1.613584246180987,0.049978148470170236,1.0
0.4190005,0.3814705,0.9014716116705614,1.3145320642560059,0.9014716116705614,2.7871210360922882,0.7500000015147161,1.0e8
0.01939200000000002,0.2875,0.047813304290888266,0.9386953906556254,0.047813304290888266,1.7281967812785455,0.04781330429088826,1.0
0.020520499999999997,0.3125,0.05356527388793337,0.9257641725896603,0.05356527388793337,1.8556407474351018,0.05356527388793342,1.0
0.386272,0.45091005,0.9257301349622397,1.2007569226393309,0.9257301349622397,2.67125944307762,0.7500000017573013,1.0e8
0.021076499999999998,0.3375,0.05772905171353298,0.9113486441958156,0.05772905171353298,2.0303569285861247,0.05772905171353293,1.0
0.6045155,0.48322395,0.945262966997641,1.4491977307105286,0.945262966997641,1.7134831939521953,0.7500000019526297,1.0e8
0.018465999999999982,0.3625,0.052654246079716784,0.893204027462291,0.052654246079716784,2.1782188925204444,0.052654246079716804,1.0
0.45653575,0.391,0.9331726626002812,1.3548012302111458,0.9331726626002812,2.6467992834515597,0.7500000018317267,1.0e8
0.019398000000000026,0.3875,0.057138574529911924,0.877429867423715,0.057138574529911924,2.304861919349927,0.05713857452991189,1.0
0.5157756,0.6178455,0.9311021638954722,1.143441458471259,0.9311021638954722,2.233156950436122,0.7500000018110217,1.0e8
0.01790799999999998,0.4125,0.054118826758054454,0.858775063367131,0.054118826758054454,2.3301628202641544,0.05411882675805446,1.0
0.020255000000000023,0.4375,0.06236816012968507,0.8426941063485766,0.06236816012968507,2.344227702942577,0.062368160129685046,1.0
0.604355,0.4196135,0.9167096489018275,1.5346149622024516,0.9167096489018275,1.0789076168756884,0.7500000016670965,1.0e8
0.018270500000000023,0.4625,0.056969314893137356,0.822311707172785,0.056969314893137356,2.219268807642539,0.05696931489313739,1.0
0.52360755,0.37916700000000003,0.9262566555150302,1.4620505492072091,0.9262566555150302,1.6726811082097952,0.7500000017625665,1.0e8
0.020332000000000017,0.4875,0.06378222408444878,0.8046690130722699,0.06378222408444878,2.087293601389366,0.06378222408444878,1.0
0.3937815,0.3960065,0.8948610999954696,1.2673908672124716,0.8948610999954696,2.840374624147281,0.750000001448611,1.0e8
0.017561500000000008,0.5125,0.05510058158767944,0.7826303805001482,0.05510058158767944,1.924127000751404,0.0551005815876795,1.0
0.018602000000000007,0.5375,0.05800179981140346,0.7631472714543985,0.05800179981140346,1.7769156286072088,0.05800179981140341,1.0
0.587574,0.5703235,0.939000740890698,1.2999230954191627,0.939000740890698,2.9669840687073474,0.7500000018900074,1.0e8
0.018384999999999985,0.5625,0.05661688237211098,0.7422855660119012,0.05661688237211098,1.6862005498172408,0.05661688237211093,1.0
0.02226499999999998,0.5875,0.06726651244612428,0.724052590805794,0.06726651244612428,1.5937829627618898,0.06726651244612425,1.0
0.612946,0.5604095,0.9208693035419634,1.3483575097969642,0.9208693035419634,2.7702549458943455,0.7500000017086931,1.0e8
0.02273249999999999,0.6125,0.06694517126724879,0.7029821701576534,0.06694517126724879,1.6457240566240348,0.06694517126724875,1.0
0.342012,0.6312605,0.8056238376355124,0.9450874473794019,0.8056238376355124,1.899199461752666,0.7500000005562384,1.0e8
0.020477499999999982,0.6375,0.05838234390718155,0.6798189610557656,0.05838234390718155,1.8032907156919193,0.058382343907181555,1.0
0.017577500000000024,0.6625,0.048155919774062056,0.6561743486296392,0.048155919774062056,1.974477322695725,0.048155919774062084,1.0
0.630949,0.52138525,0.9144987485198522,1.4320491936879438,0.9144987485198522,2.2445983982010547,0.7500000016449875,1.0e8
0.021314,0.6875,0.055633531821268144,0.6367728693649725,0.055633531821268144,2.149643873318592,0.05563353182126818,1.0
0.022886499999999976,0.7125,0.05641569738564102,0.6158389773657054,0.05641569738564102,2.317958640024229,0.056415697385641006,1.0
0.48538275,0.389285,0.9391264337941182,1.3963196290566604,0.9391264337941182,2.2366162299175554,0.7500000018912644,1.0e8
0.02043499999999998,0.7375,0.047109988142479145,0.5924603962375663,0.047109988142479145,2.3653542360738826,0.04710998814247913,1.0
0.567361,0.630275,0.8969453376490374,1.1854404868470194,0.8969453376490374,2.6049296672328675,0.7500000014694533,1.0e8
0.0177195,0.7625,0.037767594090219084,0.5691070360391023,0.037767594090219084,2.3187710989063794,0.037767594090219125,1.0
0.016293999999999975,0.7875,0.031677030453716074,0.5466960763925628,0.031677030453716074,2.229892495652187,0.03167703045371606,1.0
0.4144395,0.6824085,0.8100771642489816,0.9500488630961251,0.8100771642489816,2.292133780287978,0.7500000006007717,1.0e8
0.01808399999999999,0.8125,0.031546391456332555,0.5262008736905475,0.031546391456332555,2.127935748880593,0.031546391456332534,1.0
0.017313000000000023,0.8375,0.026563200078483663,0.504547520683517,0.026563200078483663,1.9748475369733498,0.026563200078483673,1.0
0.33135950000000003,0.6070815,0.8145396655079887,0.9634945499636606,0.8145396655079887,2.0335322515010272,0.7500000006453966,1.0e8
0.019632499999999997,0.8625,0.025805441362676592,0.4846764374303405,0.025805441362676592,1.811025324748647,0.025805441362676595,1.0
0.556051,0.610824,0.925464827255825,1.2007484143640867,0.925464827255825,2.756356009662021,0.7500000017546483,1.0e8
0.022050499999999973,0.8875,0.02395763307936866,0.46505214030159225,0.02395763307936866,1.655723108658317,0.023957633079368712,1.0
0.017438500000000023,0.9125,0.014863336063611456,0.4425429531409422,0.014863336063611456,1.6781746941935674,0.014863336063611454,1.0
0.5059999,0.398295,0.9492190065269004,1.415327556466871,0.9492190065269004,1.893845010062824,0.7500000019921901,1.0e8
0.016552500000000026,0.9375,0.010140361693752637,0.42216723583574584,0.010140361693752637,1.716397055244628,0.010140361693752653,1.0
0.016169500000000003,0.9625,0.005968095162296251,0.40242893770356036,0.005968095162296251,1.8051065816873375,0.005968095162296239,1.0
0.61009,0.52982,0.9366596345185789,1.3901070625587362,0.9366596345185789,2.466599267241231,0.7500000018665963,1.0e8
0.5801755,0.35793949999999997,0.8735884997258889,1.5715380890395039,0.8735884997258889,1.553428698314848,0.750000001235885,1.0e8
0.595325,0.5464184,0.9453506723190289,1.3454814873344862,0.9453506723190289,2.7479977006582588,0.7500000019535067,1.0e8
0.01632699999999998,0.9834160000000001,0.0026699829091540667,0.38643947184385835,0.0026699829091540667,1.9068411408933086,0.0026699829091541005,1.0
0.571318,0.585879,0.939734404386435,1.256165462915038,0.939734404386435,2.973340363067596,0.7500000018973441,1.0e8
0.03749999999999998,0.9803715,0.0072433218518524,0.39707572317297357,0.0072433218518524,1.7651565216190266,0.007243321851852391,1.0
0.0625,0.980687,0.011829566933111164,0.4068759252552692,0.011829566933111164,1.671049229500503,0.011829566933111213,1.0
0.3952695,0.41845699999999997,0.9154760320459647,1.2462801556979823,0.9154760320459647,2.919236579782373,0.7500000016547603,1.0e8
0.08750000000000002,0.9787604999999999,0.01809865947631296,0.4187538020506037,0.01809865947631296,1.6114560289734696,0.01809865947631295,1.0
0.5935375,0.399885,0.910181528730397,1.5428471169413622,0.910181528730397,1.0671417546626443,0.7500000016018152,1.0e8
0.11249999999999999,0.9785225,0.023336032381350555,0.4295546593076514,0.023336032381350555,1.6641681218088746,0.023336032381350513,1.0
0.49768248,0.6044705,0.9465977880936481,1.1414482999442026,0.9465977880936481,1.9597502479756732,0.7500000019659779,1.0e8
0.1375,0.9795915,0.02682406346422401,0.4395079352373912,0.02682406346422401,1.8039204544916498,0.026824063464224057,1.0
0.46219215,0.4127775,0.9559086915549085,1.338844442389344,0.9559086915549085,2.65209342141261,0.7500000020590869,1.0e8
0.16249999999999998,0.979874,0.03087381369705098,0.4503847525429006,0.03087381369705098,1.9709441040141782,0.030873813697051,1.0
0.1875,0.978458,0.03757018174074773,0.46306860646455705,0.03757018174074773,2.15115618792458,0.03757018174074778,1.0
0.5887735000000001,0.46714785000000003,0.9562459293978565,1.4485258530777014,0.9562459293978565,1.422625707647574,0.7500000020624593,1.0e8
0.21250000000000002,0.9804305,0.03803755052992005,0.47296023427233036,0.03803755052992005,2.2741777742356772,0.03803755052992008,1.0
0.4044835,0.46412365,0.9492532380787677,1.208128825570378,0.9492532380787677,2.609443996948296,0.7500000019925324,1.0e8
0.2375,0.978551,0.045705716632083525,0.486722049246499,0.045705716632083525,2.382509989184232,0.04570571663208356,1.0
0.4350055,0.3972845,0.92868425141085,1.3193913424595662,0.92868425141085,2.8787502796749322,0.7500000017868426,1.0e8
0.2625,0.979623,0.046976460348637,0.49799700196360946,0.046976460348637,2.364368845250254,0.046976460348637006,1.0
0.405572,0.597294,0.9119935905425145,1.0500227993118207,0.9119935905425145,1.0554631772585186,0.7500000016199359,1.0e8
0.2875,0.9835054999999999,0.040676128373471857,0.506726905455717,0.040676128373471857,2.2326301924883247,0.0406761283734719,1.0
0.3125,0.9793355,0.053940635019792724,0.5238247896040104,0.053940635019792724,2.1453207096055147,0.05394063501979274,1.0
0.3921785,0.5320623,0.9383963947550447,1.11526072194512,0.9383963947550447,1.4912330407490915,0.750000001883964,1.0e8
0.3375,0.977769,0.060886246303118646,0.5387346028544877,0.060886246303118646,1.9680759519187454,0.060886246303118674,1.0
0.382639,0.615265,0.8723041102949185,1.0040963469620658,0.8723041102949185,1.3395554268124488,0.7500000012230411,1.0e8
0.3625,0.9824174999999999,0.05013764729598898,0.5473624157494579,0.05013764729598898,1.8299850947619851,0.05013764729598902,1.0
0.4703822,0.595796,0.9509233847479653,1.122332743966145,0.9509233847479653,1.4848194394900216,0.7500000020092339,1.0e8
0.3875,0.9824055,0.05183189031076822,0.5612321937817721,0.05183189031076822,1.722378529978403,0.05183189031076818,1.0
0.5941545,0.378668,0.8879155860722645,1.5695124751828635,0.8879155860722645,1.2613686254135574,0.7500000013791559,1.0e8
0.4125,0.983344,0.050338807128516405,0.5743792294466684,0.050338807128516405,1.6921262399023298,0.05033880712851646,1.0
0.4375,0.9836400000000001,0.05038669694070761,0.5885769235551905,0.05038669694070761,1.719589395681513,0.05038669694070763,1.0
0.402109,0.51208415,0.9523963337449914,1.150134420940632,0.9523963337449914,1.7826323253955028,0.7500000020239633,1.0e8
0.4625,0.979135,0.06504836696843527,0.6088366047192455,0.06504836696843527,1.7511088874370588,0.0650483669684353,1.0
0.381883,0.567866,0.910836286479652,1.0612115276262315,0.910836286479652,1.2408029302445955,0.7500000016083629,1.0e8
0.4875,0.9810544999999999,0.05943804870510856,0.6219049994132757,0.05943804870510856,1.9183940333099458,0.059438048705108604,1.0
0.41045750000000003,0.6283465,0.8836511090833465,1.015761092103434,0.8836511090833465,1.3433973272392659,0.7500000013365111,1.0e8
0.5125,0.9801495,0.06227372347503879,0.6387813602738619,0.06227372347503879,2.085324975302176,0.06227372347503879,1.0
0.5375,0.977957,0.06871516437244543,0.657770038798918,0.06871516437244543,2.2621484931899434,0.0687151643724454,1.0
0.615995,0.4452505,0.9205478030455261,1.5185364243107764,0.9205478030455261,1.2992657564080745,0.750000001705478,1.0e8
0.5625,0.980089,0.06131032675137555,0.6716120256817305,0.06131032675137555,2.33866119187,0.0613103267513756,1.0
0.5875,0.982888,0.05171564873871296,0.6848408383141981,0.05171564873871296,2.316012327961969,0.05171564873871293,1.0
0.53394605,0.6047534999999999,0.9409596370735342,1.1831960029480764,0.9409596370735342,2.549077580046055,0.7500000019095964,1.0e8
0.6125,0.977896,0.06509731363986047,0.7090844934687718,0.06509731363986047,2.3450633525079256,0.06509731363986049,1.0
0.515792,0.5914615,0.9578226175961432,1.1805321294851578,0.9578226175961432,2.2898598793090854,0.7500000020782261,1.0e8
0.6375,0.981515,0.052708362097546015,0.7218978044253572,0.052708362097546015,2.1783947875852214,0.052708362097546035,1.0
0.6625,0.9803310000000001,0.05387895847214125,0.7418940249288757,0.05387895847214125,2.0284270140501115,0.0538789584721413,1.0
0.593495,0.445217,0.9430316024215887,1.4847951593538018,0.9430316024215887,1.1570506460785495,0.750000001930316,1.0e8
0.6875,0.978587,0.05589155134952172,0.7632783406078393,0.05589155134952172,1.8496991226066468,0.05589155134952173,1.0
0.7125,0.9797290000000001,0.04997771735019084,0.7808525733791867,0.04997771735019084,1.7164680048049659,0.04997771735019085,1.0
0.38430949999999997,0.5902345,0.8973701961388217,1.03658611819068,0.8973701961388217,1.1872307306094263,0.7500000014737019,1.0e8
0.7375,0.979302,0.04771544792938421,0.8012899541601547,0.04771544792938421,1.6301830232034205,0.0477154479293842,1.0
0.41859599999999997,0.496773065,0.9674271074148237,1.1874551904900172,0.9674271074148237,2.0607485966630925,0.7500000021742711,1.0e8
0.7625,0.982016,0.0383307575869136,0.8172130685892927,0.0383307575869136,1.676652841970975,0.03833075758691362,1.0
0.7875,0.9796024999999999,0.03964478868820313,0.8418772510178628,0.03964478868820313,1.7147864064599476,0.03964478868820309,1.0
0.5741075,0.388884,0.9143352114499874,1.5263461386172537,0.9143352114499874,1.147082271322194,0.7500000016433521,1.0e8
0.8125,0.9783175,0.037814841951728,0.8653639312129396,0.037814841951728,1.847913269895974,0.03781484195172802,1.0
0.8375,0.9813155,0.02866515324198373,0.8820733082141243,0.02866515324198373,2.0270651287938106,0.02866515324198371,1.0
0.4558525,0.5786165,0.9603437720586497,1.128687491757562,0.9603437720586497,1.26353261703181,0.7500000021034378,1.0e8
0.8625,0.9793815,0.027099694351381376,0.9078390965356942,0.027099694351381376,2.1979951059537104,0.027099694351381376,1.0
0.4146275,0.5305512,0.9598100205751261,1.1424132651407253,0.9598100205751261,1.455832055270311,0.7500000020981002,1.0e8
0.8875,0.9826315,0.018876421296009895,0.9249046158449022,0.018876421296009895,2.274184647037969,0.01887642129600986,1.0
0.9125,0.9786645,0.01818034098627742,0.955725822550269,0.01818034098627742,2.390204659172653,0.01818034098627741,1.0
0.4030705,0.5749335,0.9276806823619713,1.0752164289568005,0.9276806823619713,1.0447607896915392,0.7500000017768068,1.0e8
0.9375,0.9803649999999999,0.012026549675797278,0.9766611313401568,0.012026549675797278,2.3341847312162134,0.012026549675797304,1.0
0.9625,0.981644,0.006774281791728842,0.998875689774878,0.006774281791728842,2.2202537376154217,0.006774281791728898,1.0
0.4407725,0.419033,0.9511177027213598,1.3036706269587555,0.9511177027213598,2.897637768417334,0.750000002011177,1.0e8
0.602675,0.3578435,0.8554060633365645,1.6074081378226934,0.8554060633365645,1.5835529948102653,0.7500000010540606,1.0e8
0.9786695000000001,0.9904999999999999,0.001998180994568877,0.9975821776524335,0.001998180994568877,2.069700880358238,0.0019981809945688322,1.0
0.986298,0.9796050000000001,0.0027553456906249147,1.027030926545994,0.0027553456906249147,2.095789967606126,0.0027553456906249663,1.0
0.5699255,0.4794361,0.9739318505253131,1.4050410592396076,0.9739318505253131,1.6340210930676038,0.7500000022393185,1.0e8
0.97753,0.9625,0.008290262104176068,1.0524531262992494,0.008290262104176068,2.266922437643969,0.00829026210417605,1.0
0.9805364999999999,0.9375,0.011921636473164774,1.1069740923779332,0.011921636473164774,2.331398598326283,0.011921636473164798,1.0
0.4846665,0.411704,0.9606577507204309,1.370487226483255,0.9606577507204309,2.283776140321613,0.7500000021065775,1.0e8
0.9798359999999999,0.9125,0.0171834605072259,1.1585621958690755,0.0171834605072259,2.3698533724300255,0.017183460507225856,1.0
0.4891959,0.5836325,0.9651259352512928,1.1601728526747423,0.9651259352512928,1.7977555375298326,0.7500000021512594,1.0e8
0.9809194999999999,0.8875,0.020734927053079336,1.2132021269449313,0.020734927053079336,2.3000909919219263,0.020734927053079333,1.0
0.5820065,0.4192055,0.9360131591957118,1.501212700942849,0.9360131591957118,1.0014572553258367,0.7500000018601316,1.0e8
0.98183,0.8625,0.023885267943860988,1.2686124574370412,0.023885267943860988,2.175475694650123,0.023885267943861033,1.0
0.41681650000000003,0.4249355,0.9393098617893619,1.2664862337012863,0.9393098617893619,2.987873863057633,0.7500000018930986,1.0e8
0.979549,0.8375,0.03137169152511544,1.320674710068532,0.03137169152511544,2.0295018223460457,0.03137169152511543,1.0
0.979595,0.8125,0.03558999730087554,1.37635506823635,0.03558999730087554,1.8564126851040612,0.03558999730087553,1.0
0.5489407,0.588228,0.9504856319786087,1.2249849032166809,0.9504856319786087,2.793729730924883,0.7500000020048563,1.0e8
0.977438,0.7875,0.04384502403132648,1.4294385574361577,0.04384502403132648,1.6862723079989292,0.04384502403132651,1.0
0.5770725,0.5332623,0.9655336863423645,1.3400458360680094,0.9655336863423645,2.5826206544644474,0.7500000021553369,1.0e8
0.9790025,0.7625,0.04474502534712888,1.4882430304651293,0.04474502534712888,1.6251120031135229,0.044745025347128875,1.0
0.5903335,0.5190522,0.9582817504864712,1.3783929804381005,0.9582817504864712,2.348400538065044,0.7500000020828175,1.0e8
0.977134,0.7375,0.052705183428017964,1.5422274230015407,0.052705183428017964,1.5937514026724062,0.052705183428018,1.0
0.528325,0.4010955,0.9483472560052683,1.4440438396522326,0.9483472560052683,1.512857472271707,0.7500000019834726,1.0e8
0.9806845,0.7125,0.047624916386562764,1.6048467192556999,0.047624916386562764,1.729221121073186,0.04762491638656274,1.0
0.9819765,0.6875,0.04705473096669037,1.6641595979012396,0.04705473096669037,1.872475635615439,0.04705473096669033,1.0
0.5659495,0.5641085,0.9588327599021883,1.281115394235272,0.9588327599021883,2.885303803141513,0.7500000020883276,1.0e8
0.9832835,0.6625,0.045799319604583236,1.7235347168536115,0.045799319604583236,2.024315275596824,0.04579931960458328,1.0
0.414217,0.40542100000000003,0.9216681138215969,1.283833870766911,0.9216681138215969,2.976575101776255,0.7500000017166811,1.0e8
0.9821035,0.6375,0.051032103430004826,1.7783700632570694,0.051032103430004826,2.172936159403989,0.05103210343000486,1.0
0.5903195,0.50068053,0.9600109737435808,1.404439803460428,0.9600109737435808,2.012716276172896,0.7500000021001098,1.0e8
0.981457,0.6125,0.05462300955867257,1.833635760062507,0.05462300955867257,2.2919898150329887,0.05462300955867261,1.0
0.405169,0.438697,0.9382753890160564,1.2370307383235664,0.9382753890160564,2.8936055534649134,0.7500000018827538,1.0e8
0.9801774999999999,0.5875,0.059897417492102395,1.8870622411053009,0.059897417492102395,2.3638864463043845,0.05989741749210242,1.0
0.9795315,0.5625,0.06302465679090559,1.940848502735854,0.06302465679090559,2.3476752358527846,0.06302465679090563,1.0
0.4239305,0.5844905,0.9375539283057106,1.0857829671027168,0.9375539283057106,1.00959456061128,0.7500000018755393,1.0e8
0.983079,0.5375,0.052765556554480966,2.0020521910324405,0.052765556554480966,2.2036492804518377,0.05276555655448101,1.0
0.445983,0.5970235,0.9402022089499038,1.0936775761957962,0.9402022089499038,1.177020515505256,0.7500000019020221,1.0e8
0.981148,0.5125,0.05914505342693541,2.0513369473104737,0.05914505342693541,2.081220365671083,0.059145053426935434,1.0
0.421434,0.5621295,0.9512808461779927,1.1112043478804783,0.9512808461779927,1.08253241735544,0.7500000020128085,1.0e8
0.979518,0.4875,0.06425213231587618,2.0998412570684475,0.06425213231587618,1.9120945808504464,0.06425213231587623,1.0
0.9838335,0.4625,0.05041483404742002,2.159609136505163,0.05041483404742002,1.8051416147690997,0.050414834047419976,1.0
0.4267905,0.4449225,0.9591283114635255,1.25713392714188,0.9591283114635255,2.8458463670916765,0.7500000020912831,1.0e8
0.9813775,0.4375,0.057347437862989736,2.2033330795192954,0.057347437862989736,1.6823135947408592,0.05734743786298968,1.0
0.9791375,0.4125,0.06303558469008613,2.245619096516431,0.06303558469008613,1.6179899470991779,0.06303558469008608,1.0
0.5698505,0.51002165,0.9755354152658038,1.3630548806872558,0.9755354152658038,2.1817503197696446,0.7500000022553541,1.0e8
0.981827,0.3875,0.053534279255938684,2.2971535051241423,0.053534279255938684,1.7136042768319506,0.05353427925593868,1.0
0.54356925,0.566428,0.9691531292096902,1.2494813819928599,0.9691531292096902,2.695153966910075,0.7500000021915313,1.0e8
0.9821175,0.3625,0.05099222427145308,2.3413115176760044,0.05099222427145308,1.8271939593206548,0.05099222427145311,1.0
0.977966,0.3375,0.060347568757546675,2.3727740360117027,0.060347568757546675,1.9683423105855806,0.060347568757546655,1.0
0.5201368,0.4220525,0.968225924075301,1.407772245569592,0.968225924075301,1.631386867809162,0.7500000021822593,1.0e8
0.9796009999999999,0.3125,0.053248554402861824,2.4155928656528287,0.053248554402861824,2.143547195610369,0.0532485544028618,1.0
0.9840690000000001,0.2875,0.039287694766016686,2.4630803711234015,0.039287694766016686,2.2249276400730036,0.03928769476601668,1.0
0.557069,0.5435633,0.9747704038425632,1.2990171484780273,0.9747704038425632,2.6440500318580913,0.750000002247704,1.0e8
0.9827675,0.2625,0.03973496518097004,2.4939336673210732,0.03973496518097004,2.3103249717793264,0.03973496518097008,1.0
0.57194,0.439328,0.9569191679169162,1.460722108652595,0.9569191679169162,1.1107605385531492,0.7500000020691917,1.0e8
0.9817834999999999,0.2375,0.03882576603739181,2.522819814635008,0.03882576603739181,2.327362957902446,0.03882576603739185,1.0
0.9775465,0.21250000000000002,0.04363452527158526,2.5405745341511183,0.04363452527158526,2.312310403592792,0.04363452527158529,1.0
0.49598626,0.5621815,0.9809020091609462,1.1971434025840986,0.9809020091609462,1.9303434220136564,0.7500000023090201,1.0e8
0.981962,0.1875,0.03146623339596244,2.5774634335014928,0.03146623339596244,2.1276229757998117,0.03146623339596244,1.0
0.9806855,0.16249999999999998,0.029630511675933113,2.596798265914176,0.029630511675933113,1.972062271893203,0.029630511675933113,1.0
0.48915635,0.4337515,0.9778522115856177,1.35123094247797,0.9778522115856177,2.1925428842402854,0.7500000022785221,1.0e8
0.9822185,0.1375,0.0233751046781385,2.6203614073590136,0.0233751046781385,1.8281330289953197,0.023375104678138525,1.0
0.5531765,0.49446,0.9859287407897552,1.361634489169814,0.9859287407897552,1.9121554157378615,0.7500000023592874,1.0e8
0.9817165,0.11249999999999999,0.019869794498616568,2.6354666155077067,0.019869794498616568,1.7119321375696022,0.01986979449861659,1.0
0.9795265,0.08750000000000002,0.017446850741064307,2.6428826914040786,0.017446850741064307,1.6247520596963907,0.017446850741064335,1.0
0.4010335,0.552526,0.9391219666572646,1.1004822791649294,0.9391219666572646,1.1999622056412584,0.7500000018912196,1.0e8
0.9831245,0.0625,0.01033805370460754,2.662374117218823,0.01033805370460754,1.711048967128991,0.010338053704607497,1.0
0.979125,0.03749999999999998,0.007702666196984113,2.6583848789089597,0.007702666196984113,1.7509958202907128,0.00770266619698412,1.0
0.5625095,0.4081645,0.9402428192311787,1.4857374390399025,0.9402428192311787,1.0878918893367695,0.7500000019024282,1.0e8
0.9771095000000001,0.012500000000000011,0.002820843707482988,2.6563506639792553,0.002820843707482988,1.9023704027871284,0.002820843707483034,1.0
0.4379655,0.48532474999999997,0.9800270636818187,1.2243687279356819,0.9800270636818187,2.2513917497697076,0.7500000023002706,1.0e8
0.9875,0.020043499999999992,0.002470498836240147,2.6834365238275577,0.002470498836240147,1.9138850857340015,0.002470498836240176,1.0
0.441479,0.46310075,0.9765489202137208,1.2548508179382925,0.9765489202137208,2.5719788058931767,0.7500000022654892,1.0e8
0.9625,0.02076450000000002,0.0076619508089290425,2.617105236898265,0.0076619508089290425,1.752245702616972,0.007661950808929063,1.0
0.9375,0.023190500000000003,0.014200755382245425,2.552216508683483,0.014200755382245425,1.608883319084093,0.014200755382245411,1.0
0.552463,0.428297,0.9615264137273901,1.446323298190989,0.9615264137273901,1.1845708494842369,0.7500000021152642,1.0e8
0.9125,0.022379499999999997,0.019068519051273426,2.4892940543738553,0.019068519051273426,1.5918190131873917,0.01906851905127338,1.0
0.53545385,0.4805976,0.991957845939729,1.3559194659663734,0.991957845939729,1.7783979045983402,0.7500000024195784,1.0e8
0.8875,0.022024500000000002,0.023929429478305356,2.4278714364395313,0.023929429478305356,1.6561054405557882,0.023929429478305342,1.0
0.50975615,0.442801,0.9834359725175446,1.3684564480442283,0.9834359725175446,1.8388788993734677,0.7500000023343597,1.0e8
0.8625,0.020073000000000008,0.026383686132387573,2.3681216180363838,0.026383686132387573,1.8069871530837889,0.026383686132387618,1.0
0.4787995,0.54766045,0.9866190567961916,1.1958623195942328,0.9866190567961916,1.6956249172989266,0.7500000023661906,1.0e8
0.8375,0.021128499999999995,0.03240946955381206,2.3095520465528625,0.03240946955381206,1.9695721718066452,0.032409469553812076,1.0
0.8125,0.022016499999999994,0.038396424463717806,2.252442704398416,0.038396424463717806,2.1542945434855962,0.038396424463717826,1.0
0.5609445,0.45895835,0.9735778477297026,1.41949579265705,0.9735778477297026,1.3625765557566094,0.7500000022357785,1.0e8
0.7875,0.019585499999999978,0.03806861074582202,2.197051882300239,0.03806861074582202,2.2743916682709475,0.03806861074582202,1.0
0.54917645,0.5224929,0.9856238658499483,1.318081960228959,0.9856238658499483,2.32902972058858,0.7500000023562386,1.0e8
0.7625,0.02004450000000002,0.042716960731527816,2.142767500388323,0.042716960731527816,2.3587114686241923,0.042716960731527864,1.0
0.5213363,0.5698845,0.9738040901658733,1.2172180361395593,0.9738040901658733,2.37891495868326,0.7500000022380409,1.0e8
0.7375,0.017797000000000007,0.041035262964309815,2.09004013008711,0.041035262964309815,2.320112735979515,0.041035262964309815,1.0
0.43328,0.5430007,0.9692012851671058,1.1484695613087548,0.9692012851671058,1.3105804972820159,0.7500000021920129,1.0e8
0.7125,0.021587000000000023,0.053217463510578406,2.038132610107091,0.053217463510578406,2.300945312700561,0.05321746351057843,1.0
0.6875,0.019427000000000028,0.050714523104074156,1.9879870451142068,0.050714523104074156,2.1370239934307413,0.050714523104074205,1.0
0.438318,0.50760275,0.9810035004156826,1.1980047303113563,0.9810035004156826,1.8689113313869576,0.750000002310035,1.0e8
0.6625,0.0213275,0.05841552385200454,1.9387533002111834,0.05841552385200454,1.96930111505993,0.05841552385200455,1.0
0.449224,0.52712475,0.9837215123014593,1.186922114357225,0.9837215123014593,1.5999818047915562,0.7500000023372151,1.0e8
0.6375,0.021060000000000023,0.06004068925358951,1.8909067508937063,0.06004068925358951,1.7979878096163036,0.06004068925358952,1.0
0.51374425,0.5487039,0.9873959518551967,1.2369742542336892,0.9873959518551967,2.2035173728755266,0.7500000023739595,1.0e8
0.6125,0.01775650000000001,0.05230863557081053,1.844456596941416,0.05230863557081053,1.719918063050872,0.05230863557081056,1.0
0.52856705,0.5315207,0.9910962529810501,1.2789670954301466,0.9910962529810501,2.2870842330230783,0.7500000024109625,1.0e8
0.5875,0.021940499999999974,0.06628770502756509,1.7986180399791736,0.06628770502756509,1.5993591658877844,0.06628770502756509,1.0
0.5625,0.01814300000000002,0.05587245235934061,1.75447704341225,0.05587245235934061,1.6901676208157386,0.055872452359340574,1.0
0.5384518,0.45838025,0.9842388555506095,1.3886601291716505,0.9842388555506095,1.5316134082537922,0.7500000023423885,1.0e8
0.5375,0.021901999999999977,0.0682763178613447,1.7109012909558632,0.0682763178613447,1.7394316596868464,0.06827631786134469,1.0
0.4545495,0.4447865,0.9749697515422205,1.2926759755359243,0.9749697515422205,2.6520052730526915,0.7500000022496975,1.0e8
0.5125,0.017191999999999985,0.05394238605499879,1.6689662706123969,0.05394238605499879,1.9256664819781768,0.05394238605499879,1.0
0.4589116,0.47710825,0.9891169736374521,1.2602111896882398,0.9891169736374521,2.2924944653583204,0.7500000023911697,1.0e8
0.4875,0.016878000000000004,0.052958097747352724,1.6277767603993119,0.052958097747352724,2.0730224343612367,0.05295809774735272,1.0
0.4625,0.023256,0.07248992337779869,1.5871804790131725,0.07248992337779869,2.2756646368834748,0.07248992337779869,1.0
0.53273295,0.503857915,0.9946442253155733,1.3216225040095315,0.9946442253155733,2.0420381416766658,0.7500000024464423,1.0e8
0.4375,0.020119500000000012,0.061951493108770635,1.5482034678654824,0.061951493108770635,2.3420367948287035,0.06195149310877068,1.0
0.4125,0.01733499999999999,0.052388934128952826,1.5101356749866326,0.052388934128952826,2.3199839098590025,0.052388934128952847,1.0
0.4918392,0.45609075,0.990175157990049,1.3281944024987915,0.990175157990049,2.1128257006712428,0.7500000024017516,1.0e8
0.3875,0.017125999999999975,0.05045307967380457,1.472860900342091,0.05045307967380457,2.270491373291553,0.050453079673804524,1.0
0.46974115,0.4603245,0.9877620894933921,1.2941349823954187,0.9877620894933921,2.3671999787938,0.7500000023776209,1.0e8
0.3625,0.022739999999999982,0.06482241079204275,1.4361743722534974,0.06482241079204275,2.2171677634529603,0.06482241079204276,1.0
0.3375,0.017235,0.047218521340903596,1.4010233792706714,0.047218521340903596,2.0250431685192143,0.04721852134090354,1.0
0.51033605,0.50170651,0.9994584786073298,1.2951501415133793,0.9994584786073298,2.006226439315461,0.7500000024945848,1.0e8
0.3125,0.02115699999999998,0.05522433831273142,1.3662262559322402,0.05522433831273142,1.851399109808086,0.055224338312731436,1.0
0.2875,0.017973000000000017,0.04431845541583138,1.332660035148461,0.04431845541583138,1.7472870025013383,0.04431845541583135,1.0
0.4813238,0.47909455,0.9961270221779499,1.2863287260466576,0.9961270221779499,2.1323866132860276,0.7500000024612702,1.0e8
0.2625,0.019511999999999974,0.04498487181423831,1.299681561612588,0.04498487181423831,1.6503781012367362,0.04498487181423827,1.0
0.51768525,0.46704055,0.9931092003400428,1.3492628073294413,0.9931092003400428,1.809535891172405,0.750000002431092,1.0e8
0.2375,0.019529999999999992,0.04162190089039448,1.2675914187134312,0.04162190089039448,1.6500702677995218,0.041621900890394525,1.0
0.21250000000000002,0.021791000000000005,0.0423491127010703,1.2361789774554612,0.0423491127010703,1.696371666999011,0.042349112701070335,1.0
0.50641475,0.5275802,0.9960463108772946,1.2561781316701033,0.9960463108772946,2.059920926941508,0.7500000024604631,1.0e8
0.1875,0.020762999999999976,0.03621353562786098,1.2057103530164277,0.03621353562786098,1.854022243304569,0.036213535627861004,1.0
0.16249999999999998,0.018954000000000026,0.029078126091102587,1.1760257504572165,0.029078126091102587,2.027438881702909,0.029078126091102607,1.0
0.45648915,0.5484195,0.9792326153740003,1.1685050561372847,0.9792326153740003,1.4214679160713692,0.7500000022923261,1.0e8
0.1375,0.02195999999999998,0.028860167284380383,1.1468485145342242,0.028860167284380383,2.2101574110672124,0.028860167284380345,1.0
0.48397525,0.52593155,0.9954206991812783,1.2304392933841775,0.9954206991812783,1.8603104596276434,0.750000002454207,1.0e8
0.11249999999999999,0.021031999999999995,0.022852693619235316,1.1185773503362393,0.022852693619235316,2.329238869698746,0.022852693619235365,1.0
0.08750000000000002,0.01902799999999999,0.016216566117495362,1.0910471631656733,0.016216566117495362,2.3499464667972205,0.016216566117495335,1.0
0.500523845,0.4815917,0.9983268798377392,1.3081229923867612,0.9983268798377392,1.9966421482037238,0.7500000024832688,1.0e8
0.0625,0.019172000000000022,0.011743306691841572,1.0641032592905666,0.011743306691841572,2.3266550544141373,0.011743306691841537,1.0
0.03749999999999998,0.020880500000000024,0.007704692730550128,1.0377594402146963,0.007704692730550128,2.249066362868891,0.007704692730550078,1.0
0.46860505,0.49741314,0.9951071267901833,1.2475544789055002,0.9951071267901833,2.0271901457335555,0.7500000024510712,1.0e8
0.015844499999999984,0.016029499999999974,0.0025045824133037176,1.0157096747576213,0.0025045824133037176,2.087558178719375,0.0025045824133037575,1.0
0.04855900000000002,0.03784399999999999,0.018024245619073443,1.048254952568686,0.018024245619073443,2.5187511348229017,0.018024245619073453,1.0
0.07340000000000002,0.0357575,0.025620848835369414,1.0747858164250428,0.025620848835369414,2.613217935279493,0.025620848835369414,1.0
0.09628949999999997,0.03727150000000001,0.034803171807926164,1.099549263404038,0.034803171807926164,2.6269929751595775,0.034803171807926137,1.0
0.11939699999999998,0.039724499999999996,0.04560279534938537,1.125040420224901,0.04560279534938537,2.5294268358471026,0.04560279534938538,1.0
0.147109,0.04179500000000003,0.058377170936203954,1.1564583381682787,0.058377170936203954,2.255428347103937,0.05837717093620398,1.0
0.1659625,0.03890549999999998,0.06072684118790804,1.1787432895182002,0.06072684118790804,2.0088843509463796,0.060726841187908054,1.0
0.22577950000000002,0.03707899999999997,0.07569755214938412,1.2515773649516053,0.07569755214938412,1.422502563444361,0.07569755214938412,1.0
0.252209,0.036680500000000005,0.08186562972142593,1.2851347040656385,0.08186562972142593,1.362927789287498,0.08186562972142597,1.0
0.2792135,0.03636299999999998,0.08765056071787294,1.3203425786821046,0.08765056071787294,1.4605682612538433,0.08765056071787292,1.0
0.295939,0.03638049999999998,0.09140087081510871,1.342609971120735,0.09140087081510871,1.5896914222936327,0.09140087081510873,1.0
0.314875,0.04094700000000001,0.10719329860533015,1.3677927965127723,0.10719329860533015,1.7622017767308755,0.10719329860533011,1.0
0.34467800000000004,0.03616999999999998,0.10015383427866276,1.4096898717722055,0.10015383427866276,2.1337347655766266,0.10015383427866276,1.0
0.3620725,0.04267149999999997,0.12130289450179392,1.4336901473860406,0.12130289450179392,2.3714317984911033,0.12130289450179388,1.0
0.380017,0.03701199999999999,0.10787010398586976,1.4603076195611147,0.10787010398586976,2.495128945858928,0.10787010398586971,1.0
0.4011455,0.0340415,0.1016345647926406,1.4918048211157682,0.1016345647926406,2.573098209244587,0.10163456479264066,1.0
0.420442,0.03596250000000001,0.10923624036617986,1.5206664589431023,0.10923624036617986,2.6255536210959836,0.10923624036617985,1.0
0.44623,0.037995999999999974,0.1173896712147964,1.560156760922935,0.1173896712147964,2.557202400229876,0.11738967121479638,1.0
0.4779569,0.036338499999999996,0.11363992336608975,1.6106477276788702,0.11363992336608975,2.2553673021742684,0.11363992336608975,1.0
0.497332235,0.035494000000000026,0.11127284470724737,1.6422584710323678,0.11127284470724737,2.031176262395492,0.11127284470724741,1.0
0.52286745,0.03700700000000001,0.11569997940553947,1.6845491006673508,0.11569997940553947,1.7316136292898892,0.11569997940553944,1.0
0.5405065,0.04341600000000001,0.1348733951647947,1.713643063707772,0.1348733951647947,1.4951990933855708,0.13487339516479468,1.0
0.5709955,0.036524999999999974,0.1116589599754044,1.7676684606514714,0.1116589599754044,1.3817404845392607,0.11165895997540443,1.0
0.5979505,0.04108899999999999,0.12267996073503595,1.8153207866922652,0.12267996073503595,1.3270132173169429,0.12267996073503595,1.0
0.6210825,0.03682200000000002,0.10717144765942821,1.8584199553125953,0.10717144765942821,1.5155421065221344,0.10717144765942821,1.0
0.6428275,0.04026099999999999,0.1136593293156737,1.8987704628462678,0.1136593293156737,1.7010873219873273,0.11365932931567369,1.0
0.6671005,0.04070400000000002,0.11035475833721413,1.9453534528364436,0.11035475833721413,2.0056764759485466,0.11035475833721409,1.0
0.6964645,0.03758499999999998,0.09606747756829377,2.0038130045678897,0.09606747756829377,2.3465479755318928,0.09606747756829381,1.0
0.7178885,0.040754999999999986,0.09892154503047369,2.046697523436645,0.09892154503047369,2.5714033215279164,0.09892154503047368,1.0
0.741196,0.038976999999999984,0.0887244136706203,2.095258203913214,0.0887244136706203,2.661154227329036,0.08872441367062034,1.0
0.767193,0.039422999999999986,0.0825088840967898,2.1503676490328982,0.0825088840967898,2.6413583779486314,0.0825088840967898,1.0
0.7932195,0.03908400000000001,0.07408479923805895,2.207127598456799,0.07408479923805895,2.4609690897859715,0.074084799238059,1.0
0.822479,0.03963749999999999,0.06573273361028685,2.2725620890120446,0.06573273361028685,2.1380675303865697,0.06573273361028686,1.0
0.849853,0.036617999999999984,0.05215864900954302,2.3361683314736723,0.05215864900954302,1.8049223316184162,0.052158649009543034,1.0
0.874518,0.0407285,0.04901020701141848,2.393745249227068,0.04901020701141848,1.513401640561693,0.04901020701141845,1.0
0.8956744999999999,0.04016550000000002,0.040512311138783785,2.445039388491993,0.040512311138783785,1.3662527847199115,0.04051231113878373,1.0
0.913252,0.04230400000000001,0.03566745580085782,2.4879581937584248,0.03566745580085782,1.2859313523270917,0.03566745580085784,1.0
0.9297409999999999,0.041895000000000016,0.028732744391792714,2.52940932973759,0.028732744391792714,1.3113128757000687,0.02873274439179274,1.0
0.9588255,0.040344500000000005,0.01630561562856507,2.6043882774635825,0.01630561562856507,1.5171575470024807,0.01630561562856503,1.0
0.962128,0.068112,0.02520561022985153,2.605146093149427,0.02520561022985153,1.3720018243568575,0.02520561022985157,1.0
0.9601740000000001,0.09346149999999998,0.03611663389468438,2.5894330393372864,0.03611663389468438,1.3302410163821348,0.036116633894684336,1.0
0.9646845,0.128289,0.04342516260761417,2.5811277929710523,0.04342516260761417,1.5911899308569692,0.0434251626076142,1.0
0.9637325,0.15158850000000001,0.052119677148173234,2.5619109033702547,0.052119677148173234,1.822893352474077,0.05211967714817323,1.0
0.9638964999999999,0.1738225,0.058778719495144426,2.543859048537268,0.058778719495144426,2.0846132704970146,0.05877871949514446,1.0
0.963994,0.19772099999999998,0.06569082472975278,2.521617110318309,0.06569082472975278,2.346847999000299,0.06569082472975274,1.0
0.964326,0.227839,0.07338902813105715,2.4903303941277315,0.07338902813105715,2.569335737587457,0.07338902813105719,1.0
0.963159,0.2675925,0.08604363656190799,2.4389149650400017,0.08604363656190799,2.605087369869851,0.08604363656190794,1.0
0.9665414999999999,0.297641,0.0844223124325932,2.405965636710426,0.0844223124325932,2.367476364728717,0.08442231243259324,1.0
0.9603465,0.32776649999999996,0.10650349659341936,2.3464783307014914,0.10650349659341936,2.0711991704387214,0.1065034965934194,1.0
0.9640085,0.35217149999999997,0.10087923845065459,2.3163293004237038,0.10087923845065459,1.781810295408615,0.1008792384506546,1.0
0.9640029999999999,0.37566900000000003,0.10434758438405305,2.277038744298417,0.10434758438405305,1.5506250986557797,0.104347584384053,1.0
0.9644090000000001,0.426397,0.10860990979031349,2.187139659053995,0.10860990979031349,1.3887560339194878,0.10860990979031349,1.0
0.9623965,0.4505419,0.11644045615613728,2.1370117962883275,0.11644045615613728,1.4773218920856226,0.1164404561561373,1.0
0.9653769999999999,0.47378315,0.10818901048974028,2.0978363976297385,0.10818901048974028,1.7119648538990577,0.10818901048974028,1.0
0.961373,0.503987155,0.12104319015513271,2.0286487836194262,0.12104319015513271,2.0499658545558384,0.12104319015513276,1.0
0.964134,0.52578485,0.11206938941194511,1.9891040107886833,0.11206938941194511,2.2922889928554597,0.11206938941194511,1.0
0.9639679999999999,0.5431529,0.11191985530727659,1.952192162836331,0.11191985530727659,2.456444386665336,0.11191985530727655,1.0
0.9631175000000001,0.5743595,0.11247043711640292,1.8836825512805246,0.11247043711640292,2.6314112937079517,0.11247043711640292,1.0
0.9615285,0.5992275,0.11475682323389753,1.8265974207847333,0.11475682323389753,2.633718279060955,0.11475682323389758,1.0
0.963373,0.6259135,0.10594718289509708,1.7711079133585415,0.10594718289509708,2.442498873061295,0.10594718289509708,1.0
0.9649030000000001,0.650296,0.09799736636405869,1.7194734536935352,0.09799736636405869,2.186581900556073,0.09799736636405865,1.0
0.9660225,0.6751165,0.09082064566024761,1.665691264970216,0.09082064566024761,1.9052243887105282,0.09082064566024761,1.0
0.9653895,0.6991155,0.08796978418275415,1.6106325944936917,0.08796978418275415,1.6513996417995302,0.08796978418275414,1.0
0.9602865,0.7238045,0.09492794501881048,1.547117536534921,0.09492794501881048,1.4006968528555297,0.09492794501881052,1.0
0.961293,0.7532875,0.08488315417879447,1.4826795274673765,0.08488315417879447,1.3347006411133089,0.08488315417879444,1.0
0.9593925,0.7771144999999999,0.08198250692909974,1.4268733099928819,0.08198250692909974,1.3956905334768281,0.0819825069290997,1.0
0.961456,0.803911,0.06979479775835166,1.3705102339979354,0.06979479775835166,1.650186338719629,0.06979479775835162,1.0
0.962195,0.822859,0.06258840009827515,1.3298924391171107,0.06258840009827515,1.8717512475487867,0.06258840009827515,1.0
0.96058,0.8436125,0.05827646262772625,1.282611135724069,0.05827646262772625,2.1302655617341815,0.05827646262772623,1.0
0.9632275,0.877347,0.04332453390087314,1.213476938144906,0.04332453390087314,2.471352399160827,0.0433245339008731,1.0
0.962156,0.90345,0.035427905394372676,1.1571199284418903,0.035427905394372676,2.634163278319751,0.03542790539437268,1.0
0.960082,0.9245625,0.029365932532593227,1.111006302650059,0.029365932532593227,2.675864212721611,0.02936593253259323,1.0
0.9620915,0.9458575,0.020111819960612058,1.0697715165035273,0.020111819960612058,2.558565344372883,0.020111819960612065,1.0
0.9549475000000001,0.962855,0.016424112189341585,1.0282494044856927,0.016424112189341585,2.4837519272171074,0.01642411218934159,1.0
0.9257124999999999,0.963055,0.026782185716241292,0.9982391191480828,0.026782185716241292,2.6321554807911984,0.026782185716241247,1.0
0.8976569999999999,0.9648895,0.03478607215628214,0.9671953888572372,0.03478607215628214,2.575518892406773,0.034786072156282155,1.0
0.8760725,0.9631730000000001,0.04381642535651847,0.9496804418936697,0.04381642535651847,2.4614235188246445,0.04381642535651842,1.0
0.8294925,0.962716,0.0596486561674341,0.9072569279988024,0.0596486561674341,1.953246659167829,0.05964865616743409,1.0
0.8048675000000001,0.9599285,0.07223816078504938,0.8899453477959763,0.07223816078504938,1.6495647416530155,0.07223816078504941,1.0
0.778025,0.961706,0.07707218985931036,0.8634205193115618,0.07707218985931036,1.4293146949047517,0.0770721898593103,1.0
0.7501765,0.9632695,0.08136854346189565,0.8371838076872415,0.08136854346189565,1.3616529000679236,0.08136854346189559,1.0
0.7218165,0.961874,0.09163260849765048,0.815963959823811,0.09163260849765048,1.4323644522718277,0.09163260849765043,1.0
0.703463,0.961607,0.09656811701635025,0.801536296335373,0.09656811701635025,1.5766807148466053,0.09656811701635026,1.0
0.67769,0.9613095,0.10284414703588797,0.781589232333097,0.10284414703588797,1.8625373022199991,0.10284414703588796,1.0
0.6521545,0.962923,0.10319116019314496,0.7595218382306026,0.10319116019314496,2.173804341184036,0.103191160193145,1.0
0.6291945,0.9625635,0.10780625469943954,0.7427958833925158,0.10780625469943954,2.420932572260903,0.1078062546994395,1.0
0.6085115,0.9583645000000001,0.12292350792332772,0.7334828851059225,0.12292350792332772,2.628585497965524,0.12292350792332774,1.0
0.581922,0.9634214999999999,0.11088547765859287,0.7073292745347961,0.11088547765859287,2.635917500057086,0.11088547765859291,1.0
0.5491347,0.9615225000000001,0.11915267954435436,0.6870207262463213,0.11915267954435436,2.5302289963963926,0.11915267954435438,1.0
0.5254736,0.961665,0.11975752162583549,0.6707720126667268,0.11975752162583549,2.305488329398891,0.11975752162583553,1.0
0.50610345,0.9612955000000001,0.12127206896478246,0.6583717165987927,0.12127206896478246,2.0765150114235484,0.12127206896478249,1.0
0.4760692,0.960168,0.12445703476441705,0.6402776374221509,0.12445703476441705,1.7025848571633215,0.12445703476441705,1.0
0.4464215,0.9655765000000001,0.10640854308548349,0.6151331827201334,0.10640854308548349,1.4882947543857874,0.10640854308548353,1.0
0.4271865,0.966213,0.10318595285387683,0.6026726724682775,0.10318595285387683,1.416971443409576,0.10318595285387677,1.0
0.4076435,0.9640065,0.10811976877752945,0.5935314758549329,0.10811976877752945,1.3814597459934919,0.10811976877752949,1.0
0.3879985,0.9624865,0.11037568061930879,0.5836920407736814,0.11037568061930879,1.4429245231254955,0.1103756806193088,1.0
0.355923,0.963581,0.10266781034659303,0.5640765309245066,0.10266781034659303,1.7381979902852833,0.102667810346593,1.0
0.330032,0.9593095,0.10973830798979858,0.5541927565219966,0.10973830798979858,2.0431573870260324,0.10973830798979856,1.0
0.298248,0.96495,0.08854637043586985,0.5310598764081712,0.08854637043586985,2.376890763627547,0.08854637043586988,1.0
0.2790875,0.964039,0.08665717936680287,0.5218976967621448,0.08665717936680287,2.535195148142709,0.08665717936680284,1.0
0.25766049999999996,0.960296,0.09006303959904745,0.5145266600700552,0.09006303959904745,2.673387470277988,0.09006303959904749,1.0
0.2230895,0.960912,0.07899053966964904,0.4964550309299153,0.07899053966964904,2.587309649009073,0.07899053966964908,1.0
0.20669549999999998,0.9613615,0.07321876613534248,0.48796068803352716,0.07321876613534248,2.4559089665609957,0.0732187661353425,1.0
0.1744815,0.9629475000000001,0.06052220495267497,0.4710521883767698,0.06052220495267497,2.094377263668003,0.06052220495267502,1.0
0.1568695,0.9587950000000001,0.06107315940710842,0.4665368114137469,0.06107315940710842,1.871292786575693,0.061073159407108446,1.0
0.12290000000000001,0.9610285000000001,0.04599056089453912,0.44902542014856117,0.04599056089453912,1.5076502475740863,0.04599056089453912,1.0
0.10060200000000002,0.95907,0.039856237942961024,0.4407782938865547,0.039856237942961024,1.3393917033371423,0.039856237942961004,1.0
0.07502150000000002,0.963383,0.026802899539370532,0.42609825886831343,0.026802899539370532,1.371096188746008,0.02680289953937054,1.0
0.05269849999999998,0.962967,0.019130263544811517,0.4170259023817811,0.019130263544811517,1.4614855480378457,0.01913026354481151,1.0
0.03598649999999998,0.959302,0.014384771791241598,0.4130139839282024,0.014384771791241598,1.564470357652849,0.014384771791241646,1.0
0.03368949999999998,0.9244435,0.024840999316248023,0.4400326788596069,0.024840999316248023,1.4131587773169056,0.024840999316248058,1.0
0.03630450000000002,0.9051415,0.03341544124400035,0.45704353272429665,0.03341544124400035,1.382709457213211,0.03341544124400031,1.0
0.037534500000000026,0.871928,0.04606765376421366,0.4854281775624605,0.04606765376421366,1.5677890205775709,0.04606765376421362,1.0
0.03563450000000001,0.8457735,0.05203489304964375,0.5067698550301973,0.05203489304964375,1.8554064140279094,0.052034893049643705,1.0
0.03474050000000001,0.8271875,0.05627302654611128,0.5223075647260533,0.05627302654611128,2.0703966714553332,0.05627302654611133,1.0
0.03795399999999999,0.810763,0.06662586054675476,0.5382766443405332,0.06662586054675476,2.2707175570785063,0.06662586054675479,1.0
0.03637049999999997,0.7901425,0.06983893174000577,0.5554622270599926,0.06983893174000577,2.4603534358080434,0.06983893174000577,1.0
0.03743750000000001,0.765393,0.0788656928488397,0.5778800577140091,0.0788656928488397,2.621442706885489,0.07886569284883971,1.0
0.03757700000000003,0.7263850000000001,0.0892251400402471,0.6125907598308817,0.0892251400402471,2.587157253857423,0.08922514004024706,1.0
0.03820299999999999,0.6992535,0.09702865841541095,0.637148544153161,0.09702865841541095,2.380079618902089,0.09702865841541097,1.0
0.036372499999999974,0.6696255,0.09820922727007204,0.6623071815174187,0.09820922727007204,2.0352937192378455,0.09820922727007209,1.0
0.03480949999999999,0.651864,0.09695212942273941,0.6769775453478993,0.09695212942273941,1.8319773694158281,0.09695212942273945,1.0
0.0402555,0.6243275,0.1166302170906344,0.705019845263411,0.1166302170906344,1.5073471496098996,0.11663021709063437,1.0
0.03970649999999998,0.597545,0.118621931550052,0.7280733160291464,0.118621931550052,1.3437676144409987,0.11862193155005196,1.0
0.04087299999999999,0.579512,0.12407937578884816,0.744560507016258,0.12407937578884816,1.3053563983564231,0.1240793757888482,1.0
0.038615500000000025,0.553464,0.11931381413290397,0.7651320089710681,0.11931381413290397,1.4373989719456994,0.11931381413290398,1.0
0.03566649999999999,0.5265973,0.11142517988877892,0.7853402494108017,0.11142517988877892,1.7006847251558566,0.11142517988877887,1.0
0.03550300000000001,0.50390667,0.11129646865484437,0.8037886382841445,0.11129646865484437,1.954357771928105,0.11129646865484433,1.0
0.03677150000000001,0.47023325,0.11476067603751157,0.8316464990436554,0.11476067603751157,2.3399888179648856,0.11476067603751161,1.0
0.0370105,0.4487735,0.11451105437563912,0.8484134913550422,0.11451105437563912,2.5283060001290316,0.11451105437563913,1.0
0.03652549999999999,0.4254445,0.11137025664560302,0.8654743658150781,0.11137025664560302,2.6266941747622328,0.11137025664560296,1.0
0.036501000000000006,0.4053845,0.10940251847464257,0.8799980452314499,0.10940251847464257,2.6207092490528168,0.10940251847464255,1.0
0.037865499999999996,0.371684,0.10916475470971976,0.9045809367350034,0.10916475470971976,2.4331024022614733,0.10916475470971976,1.0
0.037073999999999996,0.3497075,0.10349378621153335,0.918309007471103,0.10349378621153335,2.1954208259968864,0.10349378621153338,1.0
0.03848099999999999,0.321535,0.10213416241304553,0.9371576546276121,0.10213416241304553,1.8536780264326709,0.10213416241304552,1.0
0.037920500000000024,0.302141,0.09661869973801612,0.9480304245063191,0.09661869973801612,1.6364414705536017,0.09661869973801607,1.0
0.03753699999999999,0.278058,0.09019383831944361,0.9610015555218375,0.09019383831944361,1.4388268049007884,0.09019383831944361,1.0
0.03740300000000002,0.246936,0.08209571448971942,0.9767013170151116,0.08209571448971942,1.353023910887087,0.08209571448971942,1.0
0.03675250000000002,0.22101549999999998,0.07371725679808333,0.9879775034902148,0.07371725679808333,1.4543018432453003,0.07371725679808327,1.0
0.03503099999999998,0.19431500000000002,0.06295994580535866,0.9972763965312921,0.06295994580535866,1.6946126737976508,0.06295994580535869,1.0
0.036727500000000024,0.171885,0.05919020648332121,1.0072089067361754,0.05919020648332121,1.9373152254723143,0.059190206483321184,1.0
0.037687000000000026,0.14815899999999999,0.05301610911785054,1.0158603721430504,0.05301610911785054,2.2229143058058263,0.053016109117850485,1.0
0.03590850000000001,0.1189425,0.04109210917510551,1.0219996830903557,0.04109210917510551,2.490471255274276,0.04109210917510553,1.0
0.03764650000000003,0.076405,0.02805141436154184,1.0323200820285094,0.02805141436154184,2.645997135737989,0.028051414361541793,1.0
0.040181999999999995,0.05173299999999997,0.020371889117501596,1.0382179114923755,0.020371889117501596,2.5687230644873216,0.02037188911750154,1.0
0.06239250000000002,0.055330500000000005,0.033683941610352534,1.0611264534172813,0.033683941610352534,2.7974647723874693,0.033683941610352486,1.0
0.05506549999999999,0.09064699999999998,0.04835912832525283,1.047963357836364,0.04835912832525283,2.8531975564400818,0.0483591283252528,1.0
0.053742999999999985,0.13239649999999997,0.06789494755899378,1.0368778875196272,0.06789494755899378,2.5107434718985946,0.06789494755899383,1.0
0.05619649999999998,0.1606055,0.08490340559930604,1.0308692448454322,0.08490340559930604,2.0994099845980267,0.08490340559930609,1.0
0.05527500000000002,0.1844945,0.0946307676874025,1.0214638846828328,0.0946307676874025,1.7152975162519568,0.09463076768740253,1.0
0.05587350000000002,0.20915650000000002,0.10666701287633087,1.0122008894305612,0.10666701287633087,1.3760595636711,0.10666701287633085,1.0
0.057838999999999974,0.25634999999999997,0.13030358152479116,0.9921546144516423,0.13030358152479116,1.1196068455101111,0.13030358152479116,1.0
0.05667650000000002,0.289713,0.1398504848626688,0.9731110007486525,0.1398504848626688,1.3578986661790196,0.13985048486266882,1.0
0.058404999999999985,0.3110805,0.1512538114546672,0.9623605778636137,0.1512538114546672,1.636875950313029,0.1512538114546672,1.0
0.055237499999999995,0.336428,0.15036372684117044,0.9437006235696569,0.15036372684117044,2.0503136281749224,0.1503637268411704,1.0
0.056957499999999994,0.359778,0.1609917610636735,0.9300818283019965,0.1609917610636735,2.4202031842037313,0.16099176106367352,1.0
0.05196600000000001,0.3890415,0.15275654123424787,0.9053919920060337,0.15275654123424787,2.720199100107032,0.15275654123424787,1.0
0.05658000000000002,0.41524300000000003,0.17058549156764033,0.8906116999296046,0.17058549156764033,2.875203274256903,0.17058549156764036,1.0
0.055896999999999974,0.4365445,0.1712444809394965,0.8740007016879929,0.1712444809394965,2.8089201249132536,0.1712444809394965,1.0
0.056572500000000026,0.459548,0.17536786324852302,0.8567476473021195,0.17536786324852302,2.604702331927523,0.17536786324852305,1.0
0.0509385,0.48753610000000003,0.15922372465632467,0.8296486767674889,0.15922372465632467,2.1907168372643357,0.15922372465632462,1.0
0.05544349999999998,0.5158685,0.17308617731516474,0.8100358206309807,0.17308617731516474,1.7451167485829377,0.17308617731516474,1.0
0.0548845,0.53792155,0.17035552583658062,0.7909859339777904,0.17035552583658062,1.4365374479569626,0.17035552583658065,1.0
0.05788549999999998,0.564787,0.17711889979799206,0.7702047769741533,0.17711889979799206,1.1665179533998384,0.177118899797992,1.0
0.060776,0.5896494999999999,0.18229835561214083,0.7505788779860777,0.18229835561214083,1.0954905716514944,0.1822983556121408,1.0
0.05791350000000001,0.610383,0.17016769238413224,0.7300414930291935,0.17016769238413224,1.2254843149168713,0.1701676923841322,1.0
0.051744999999999985,0.640762,0.1462778630588104,0.698492428050364,0.1462778630588104,1.6116129422334475,0.1462778630588104,1.0
0.056039000000000005,0.658695,0.15382421680953262,0.68534007571023,0.15382421680953262,1.8696814288982304,0.15382421680953262,1.0
0.054074999999999984,0.683306,0.14179831378559024,0.6617733921105421,0.14179831378559024,2.2627835338180615,0.14179831378559027,1.0
0.059411500000000006,0.720954,0.1426250783466812,0.6310544237779186,0.1426250783466812,2.7684850095693507,0.14262507834668114,1.0
0.04861599999999999,0.7458665,0.10896608857824104,0.601877805109674,0.10896608857824104,2.7910023826494266,0.10896608857824108,1.0
0.055618,0.7784895000000001,0.1114450381782444,0.5767029854397524,0.1114450381782444,2.7446287055629703,0.11144503817824436,1.0
0.056981000000000004,0.7987535,0.1052223148546934,0.5593241194333906,0.1052223148546934,2.5333160678190163,0.10522231485469336,1.0
0.05439250000000001,0.8223024999999999,0.09007570411831183,0.5369829682233912,0.09007570411831183,2.1764691834430887,0.09007570411831178,1.0
0.054749500000000006,0.85744,0.07411686698225613,0.5063871145891574,0.07411686698225613,1.623259520791769,0.07411686698225617,1.0
0.052012999999999976,0.889033,0.05556975449561696,0.4778938343216567,0.05556975449561696,1.2794390379582605,0.05556975449561696,1.0
0.05255749999999998,0.9170915,0.042328867860053195,0.45452638266922146,0.042328867860053195,1.1636248893210819,0.04232886786005319,1.0
0.04881049999999998,0.940814,0.02823730763143749,0.4333019358328547,0.02823730763143749,1.2853696923405655,0.028237307631437503,1.0
0.08467049999999998,0.943182,0.0466740497198387,0.44712289685367423,0.0466740497198387,1.1226014288192587,0.046674049719838684,1.0
0.113259,0.940699,0.06452329166132474,0.46224713411153573,0.06452329166132474,1.2401578025087168,0.06452329166132476,1.0
0.13918750000000002,0.9448814999999999,0.07296181884788747,0.4706627133443999,0.07296181884788747,1.573269641980045,0.07296181884788744,1.0
0.1703735,0.9408259999999999,0.0942735994137616,0.48929971542861406,0.0942735994137616,2.0627003294791013,0.09427359941376157,1.0
0.18977300000000003,0.9465335,0.09387115821233935,0.4935393599150385,0.09387115821233935,2.356791485569617,0.09387115821233938,1.0
0.2140335,0.940315,0.11610868926545866,0.5116273253125498,0.11610868926545866,2.702750796212764,0.1161086892654587,1.0
0.23999199999999998,0.946365,0.11479760862976285,0.5191228528028442,0.11479760862976285,2.832328073627455,0.11479760862976285,1.0
0.271668,0.9427975,0.13469335793170026,0.5394532642102482,0.13469335793170026,2.808650243854807,0.13469335793170023,1.0
0.299482,0.9424835,0.14521776070556916,0.554996679702148,0.14521776070556916,2.526507322624492,0.14521776070556913,1.0
0.3492955,0.9420795,0.1610544391522411,0.5837874695924806,0.1610544391522411,1.7369957898752921,0.16105443915224105,1.0
0.37134900000000004,0.9473525,0.151378481156208,0.590888608369857,0.151378481156208,1.4500341856368624,0.151378481156208,1.0
0.3992745,0.9431205,0.16891779197517937,0.6125027924202059,0.16891779197517937,1.1685407423423506,0.16891779197517942,1.0
0.419232,0.9475910000000001,0.1586566538658717,0.6195903759261039,0.1586566538658717,1.1661114800746453,0.1586566538658717,1.0
0.4361265,0.9481385,0.15895302543577666,0.6294932708795641,0.15895302543577666,1.2260180443914062,0.15895302543577672,1.0
0.4610781,0.9433895,0.17559016830947238,0.6512213698586423,0.17559016830947238,1.4135731217882865,0.17559016830947238,1.0
0.4915798,0.9441109999999999,0.17461860149781686,0.6704770665695808,0.17461860149781686,1.8626293993998755,0.17461860149781683,1.0
0.5159295,0.9412895,0.18317085368183644,0.6906677313029576,0.18317085368183644,2.2644831138170787,0.1831708536818364,1.0
0.5370903,0.942518,0.17838720270843955,0.7038078641437211,0.17838720270843955,2.5686508039954323,0.17838720270843955,1.0
0.5663,0.947229,0.16145979385403667,0.7182462670358591,0.16145979385403667,2.795746830221904,0.16145979385403664,1.0
0.6211685,0.9397615,0.17465161162948634,0.7695239693910306,0.17465161162948634,2.6857503571963264,0.17465161162948628,1.0
0.640768,0.9435169999999999,0.15953539804775702,0.7792243093658535,0.15953539804775702,2.4102187370185857,0.15953539804775696,1.0
0.663718,0.943673,0.15325906667291941,0.7970795997772683,0.15325906667291941,2.048508632162523,0.15325906667291944,1.0
0.690595,0.9431499999999999,0.14674524967006505,0.8196015901217574,0.14674524967006505,1.6172941754520433,0.14674524967006508,1.0
0.712803,0.9412585,0.1439944672236126,0.8409992054125911,0.1439944672236126,1.316530656699992,0.14399446722361264,1.0
0.751773,0.9408265,0.12996465460457196,0.8751311631617349,0.12996465460457196,1.1024172599205482,0.12996465460457196,1.0
0.790149,0.9429105,0.10927169671089816,0.9058050152924094,0.10927169671089816,1.3601158839975123,0.1092716967108982,1.0
0.8191675,0.942725,0.09628929738750841,0.9328014344244789,0.09628929738750841,1.7673371955326187,0.09628929738750847,1.0
0.8545525,0.9566045000000001,0.0599632478527199,0.9412564291809333,0.0599632478527199,2.284167027144573,0.05996324785271989,1.0
0.8883099999999999,0.944423,0.059710638294960046,0.9963817587384921,0.059710638294960046,2.7454043542744175,0.05971063829496004,1.0
0.910508,0.9464695000000001,0.04644080151934606,1.0148121135640948,0.04644080151934606,2.8406172411656447,0.04644080151934604,1.0
0.939595,0.9454750000000001,0.032153822819351884,1.0467310523822813,0.032153822819351884,2.777427812671135,0.03215382281935186,1.0
0.941417,0.9121765,0.04985439924684759,1.1155538776724483,0.04985439924684759,2.8899360923265363,0.04985439924684765,1.0
0.943067,0.8873375,0.06166225259583607,1.1684746275797828,0.06166225259583607,2.747817141858467,0.06166225259583602,1.0
0.939345,0.836176,0.09323250440803856,1.2714458239937456,0.09323250440803856,2.0487379980885922,0.09323250440803854,1.0
0.9415104999999999,0.8143235,0.10064063714103946,1.320998298298885,0.10064063714103946,1.687049635168452,0.10064063714103944,1.0
0.9374145,0.772296,0.12812942209747943,1.406315816027733,0.12812942209747943,1.1559554675535924,0.12812942209747946,1.0
0.9438409999999999,0.73916,0.12826142972548868,1.4880752321895585,0.12826142972548868,1.1464762059357252,0.1282614297254887,1.0
0.9467490000000001,0.6912045,0.1373650996326271,1.5983715651446537,0.1373650996326271,1.6236228959606331,0.1373650996326271,1.0
0.9467595,0.6636029999999999,0.14497141358421287,1.6592912583401296,0.14497141358421287,2.0486775996429127,0.14497141358421284,1.0
0.9411195,0.6225935,0.17045222297377138,1.739324524869532,0.17045222297377138,2.6613808749615604,0.17045222297377138,1.0
0.9434435,0.563443,0.17324510102076182,1.8700692939178551,0.17324510102076182,2.814501781005012,0.17324510102076185,1.0
0.9433605,0.53442845,0.17596641852647557,1.93043763641418,0.17596641852647557,2.529454616423621,0.17596641852647554,1.0
0.9391785,0.50768475,0.18986044887835574,1.9767116764244952,0.18986044887835574,2.1315460636968577,0.18986044887835574,1.0
0.9474625,0.4643421,0.1632732093976928,2.078920802609984,0.1632732093976928,1.4793359436324482,0.16327320939769274,1.0
0.9420225,0.4286575,0.17660567612967523,2.1345914022669445,0.17660567612967523,1.1346427955103398,0.17660567612967526,1.0
0.9571415,0.39709700000000003,0.12728382167784513,2.2243293903448524,0.12728382167784513,1.3258096547667186,0.12728382167784513,1.0
0.944928,0.3640955,0.15669788759446535,2.253224872854564,0.15669788759446535,1.52802039187671,0.15669788759446535,1.0
0.9436435000000001,0.3428415,0.15509134916056525,2.28439953870928,0.15509134916056525,1.8442884119559584,0.15509134916056522,1.0
0.9506395000000001,0.3101785,0.1277911225848005,2.3500316546701474,0.1277911225848005,2.3389777728264707,0.12779112258480052,1.0
0.9483509999999999,0.28453300000000004,0.12592946411843198,2.3806938335775873,0.12592946411843198,2.657809860227113,0.12592946411843198,1.0
0.9534305000000001,0.247525,0.10227813882831173,2.4403997903194736,0.10227813882831173,2.7685074024092136,0.10227813882831172,1.0
0.947515,0.21304050000000002,0.10183703826853847,2.4648445567388064,0.10183703826853847,2.6409310209513914,0.10183703826853852,1.0
0.9414035000000001,0.173265,0.09479039099089658,2.4877600810348817,0.09479039099089658,2.1108120404851713,0.09479039099089659,1.0
0.9450784999999999,0.1393275,0.07277204204744236,2.5235492615869606,0.07277204204744236,1.5761781847362397,0.07277204204744236,1.0
0.9485680000000001,0.11273749999999999,0.055794610553779746,2.549400557622844,0.055794610553779746,1.298860526404114,0.055794610553779767,1.0
0.9422889999999999,0.07872649999999998,0.04414287800577795,2.549994336526198,0.04414287800577795,1.1177172526003438,0.044142878005777986,1.0
0.9221695,0.0629615,0.04757216165115061,2.504791129235677,0.04757216165115061,1.077809770722808,0.047572161651150635,1.0
0.902115,0.061724,0.05832815701793749,2.4554379781113487,0.05832815701793749,1.1161410741761837,0.058328157017937476,1.0
0.8663624999999999,0.06169849999999999,0.07851376650772991,2.3692081729890275,0.07851376650772991,1.4646842743171038,0.0785137665077299,1.0
0.8166665,0.061373500000000025,0.10436278361713763,2.25443591588878,0.10436278361713763,2.2829219963697334,0.10436278361713769,1.0
0.7806305,0.05747000000000002,0.1141866889999773,2.1756504974223496,0.1141866889999773,2.740285685176707,0.1141866889999773,1.0
0.7540450000000001,0.057447499999999985,0.1253014739725737,2.118577313227883,0.1253014739725737,2.8807358288632487,0.12530147397257374,1.0
0.7311425,0.0589365,0.137656356490343,2.0702492050988424,0.137656356490343,2.840092838184308,0.13765635649034302,1.0
0.7045365,0.058587,0.14651737512098198,2.0159772459837155,0.14651737512098198,2.584786111870707,0.14651737512098195,1.0
0.665138,0.06311850000000002,0.17107433527169771,1.9370264800032078,0.17107433527169771,1.9732556564168795,0.1710743352716977,1.0
0.6290145,0.057877500000000026,0.16617661601474257,1.8694881839723658,0.16617661601474257,1.4219598692771656,0.16617661601474254,1.0
0.611008,0.05941249999999998,0.1743974332490649,1.8357959631553162,0.1743974332490649,1.2196549710578777,0.17439743324906487,1.0
0.5816795,0.0563265,0.17026911158789745,1.7833735535852129,0.17026911158789745,1.1272245748294054,0.17026911158789748,1.0
0.559429,0.055589500000000014,0.1707336790950276,1.744274670240408,0.1707336790950276,1.2201230063416768,0.17073367909502757,1.0
0.52487005,0.059418000000000026,0.1850188140388898,1.684282321770585,0.1850188140388898,1.5933280883274779,0.18501881403888976,1.0
0.50710585,0.05576049999999999,0.17423878733147796,1.6553237625909611,0.17423878733147796,1.8840921742495784,0.1742387873314779,1.0
0.4713638,0.05785050000000003,0.18001292866211338,1.5968247395333064,0.18001292866211338,2.455787626661329,0.18001292866211338,1.0
0.431972,0.055284,0.1688764858759381,1.5355915468516101,0.1688764858759381,2.827769935647871,0.16887648587593806,1.0
0.4091545,0.05264049999999998,0.15796313948070273,1.5013781872231744,0.15796313948070273,2.8288785865229533,0.15796313948070273,1.0
0.379169,0.05949599999999999,0.17259724893636028,1.4559072211171828,0.17259724893636028,2.6849547889494874,0.1725972489363603,1.0
0.346358,0.05860749999999998,0.16216591026848878,1.4090604868886165,0.16216591026848878,2.217126723558847,0.1621659102684888,1.0
0.300821,0.05834450000000002,0.14773538150194784,1.346376512829474,0.14773538150194784,1.487442158156652,0.14773538150194787,1.0
0.2660555,0.05441499999999999,0.12620377504685762,1.3009496630000856,0.12620377504685762,1.1837838184411082,0.12620377504685765,1.0
0.20424799999999999,0.043610499999999996,0.08174606201190761,1.2242716849521207,0.08174606201190761,1.523403124079497,0.0817460620119076,1.0
0.16344950000000003,0.061265000000000014,0.09396262310793228,1.1731542949585885,0.09396262310793228,2.055436694786077,0.09396262310793224,1.0
0.11054799999999998,0.06041099999999999,0.06420821532392466,1.1128213097141126,0.06420821532392466,2.7912113921069723,0.06420821532392462,1.0
0.083702,0.05576049999999999,0.04530250114317093,1.0839293944660877,0.04530250114317093,2.867929535551652,0.045302501143170915,1.0
0.089592,0.07747599999999999,0.06694068418837498,1.087182480531996,0.06694068418837498,2.987002775272548,0.06694068418837495,1.0
0.1330115,0.05913249999999998,0.07495506614529981,1.1382760118263784,0.07495506614529981,2.5320769584428326,0.07495506614529979,1.0
0.148748,0.07829750000000002,0.10969509576578781,1.1532885861277786,0.10969509576578781,2.329881671739482,0.10969509576578784,1.0
0.22084549999999997,0.05880200000000002,0.11745949276427789,1.2428260074271074,0.11745949276427789,1.2367948968547529,0.11745949276427792,1.0
0.245921,0.0644575,0.14037796144790082,1.273496453633932,0.14037796144790082,1.065401594635304,0.14037796144790082,1.0
0.32451450000000004,0.06400349999999999,0.1701305740470308,1.3777035956905583,0.1701305740470308,1.845395896731009,0.1701305740470308,1.0
0.3978845,0.07198500000000002,0.21278528701503188,1.4809779695325676,0.21278528701503188,2.916602965536682,0.21278528701503185,1.0
0.4185645,0.07307849999999999,0.2201643249143837,1.5116836547795474,0.2201643249143837,2.980747955400899,0.22016432491438365,1.0
0.45110555,0.06712249999999997,0.20684772307324462,1.5629891661880906,0.20684772307324462,2.759692325182484,0.20684772307324462,1.0
0.4894764,0.07119900000000001,0.22169652406474277,1.6232123247926147,0.22169652406474277,2.191934405333444,0.22169652406474283,1.0
0.51197725,0.07772649999999998,0.24159445332881876,1.6585369215942944,0.24159445332881876,1.7773961733407726,0.2415944533288188,1.0
0.550875,0.07640049999999998,0.2346914679062394,1.7246738559615882,0.2346914679062394,1.188378806584738,0.2346914679062394,1.0
0.594648,0.07471299999999997,0.2223628765618427,1.8023042184942295,0.2223628765618427,1.0355312799767833,0.22236287656184273,1.0
0.621874,0.07911499999999999,0.22818416517896986,1.850794149120169,0.22818416517896986,1.2548409817872308,0.2281841651789699,1.0
0.6453055,0.07339649999999998,0.20514228024047126,1.896326234778063,0.20514228024047126,1.6149972919562274,0.2051422802404712,1.0
0.6763135,0.08264700000000003,0.2183477944288246,1.9532271890958144,0.2183477944288246,2.1808229574053986,0.21834779442882457,1.0
0.716933,0.07736399999999999,0.18690145776357273,2.035920012864058,0.18690145776357273,2.8068231146464786,0.1869014577635727,1.0
0.74147,0.07892650000000001,0.1781271233828249,2.085983835688616,0.1781271233828249,2.983698047207366,0.17812712338282488,1.0
0.767447,0.07552049999999999,0.1568404966744231,2.1420078869746013,0.1568404966744231,2.936164173332235,0.15684049667442312,1.0
0.7973505000000001,0.0725265,0.1342867938673071,2.2080072386813114,0.1342867938673071,2.6144664823685506,0.13428679386730713,1.0
0.830118,0.07940950000000002,0.12559978658773646,2.279171799879442,0.12559978658773646,2.0604049089168694,0.12559978658773652,1.0
0.852132,0.07912649999999999,0.11022495982897422,2.3300063595576073,0.11022495982897422,1.6541127702384917,0.11022495982897418,1.0
0.893228,0.08239449999999998,0.08425965143690393,2.4264739310533403,0.08425965143690393,1.0961616552250544,0.08425965143690395,1.0
0.9208655,0.08542349999999999,0.06524308233763149,2.4932032404021576,0.06524308233763149,1.0039040210348924,0.06524308233763154,1.0
0.9278675000000001,0.121554,0.08372776061178074,2.492016258256749,0.08372776061178074,1.2651738663192025,0.08372776061178078,1.0
0.9197805,0.17948599999999998,0.13327241125368347,2.429207993933945,0.13327241125368347,2.2388820081790834,0.1332724112536835,1.0
0.927493,0.2027755,0.13432318278259722,2.4263185209331897,0.13432318278259722,2.6162290405324584,0.13432318278259725,1.0
0.9391495000000001,0.230138,0.125714498154984,2.42585975804693,0.125714498154984,2.848395100484506,0.12571449815498403,1.0
0.931045,0.27015449999999996,0.16129647478957274,2.3585842527559313,0.16129647478957274,2.8948000599961516,0.16129647478957276,1.0
0.9325220000000001,0.3235205,0.1788861487283935,2.2884082443591884,0.1788861487283935,2.1757618852672196,0.17888614872839348,1.0
0.924569,0.3547755,0.2107496426756558,2.222657038938603,0.2107496426756558,1.611094059803425,0.21074964267565577,1.0
0.934447,0.3840055,0.19106049637811345,2.196767092046677,0.19106049637811345,1.2290248920635976,0.1910604963781135,1.0
0.936855,0.406829,0.18869497842457378,2.1626734501278446,0.18869497842457378,1.0874537754526452,0.18869497842457372,1.0
0.9395105,0.48539,0.1886927302412325,2.0216359257849756,0.1886927302412325,1.7528978349653623,0.18869273024123245,1.0
0.9235585,0.52387895,0.2371774858572854,1.9138355039677772,0.2371774858572854,2.4313965067743926,0.23717748585728538,1.0
0.926327,0.54912965,0.22666274453009896,1.8678417640964948,0.22666274453009896,2.786051129598656,0.22666274453009894,1.0
0.931223,0.582335,0.20725978775134904,1.807796947338529,0.20725978775134904,2.962422825279102,0.207259787751349,1.0
0.9387030000000001,0.6002235,0.1819737378681005,1.7832450209442308,0.1819737378681005,2.86898457901124,0.18197373786810056,1.0
0.929081,0.677521,0.18747903529089194,1.600068265957507,0.18747903529089194,1.802362511135024,0.18747903529089194,1.0
0.924609,0.6952145000000001,0.1918793692765839,1.5547049719637238,0.1918793692765839,1.4932153637425887,0.1918793692765839,1.0
0.926064,0.7529520000000001,0.16125505640125626,1.4320790731526833,0.16125505640125626,1.017171028473423,0.16125505640125626,1.0
0.9235735,0.790035,0.14572904238434156,1.3490736864825317,0.14572904238434156,1.2776484799683323,0.1457290423843416,1.0
0.920965,0.823496,0.12939387571182792,1.274838288457367,0.12939387571182792,1.8162362590321826,0.12939387571182792,1.0
0.917481,0.841488,0.12244468092063417,1.2329121169559016,0.12244468092063417,2.153089222931086,0.12244468092063421,1.0
0.922891,0.877379,0.09014022886733981,1.1654381262559628,0.09014022886733981,2.7330199226892145,0.09014022886733986,1.0
0.9255175,0.9280965,0.05193185642584854,1.0662570019417283,0.05193185642584854,2.9633172811568556,0.05193185642584852,1.0
0.8684244999999999,0.9338960000000001,0.08282045176705591,0.9962697359694654,0.08282045176705591,2.582153738606778,0.08282045176705588,1.0
0.8412045,0.938492,0.09187506863407266,0.9612096515113129,0.09187506863407266,2.1354902043669957,0.09187506863407269,1.0
0.8080335000000001,0.9231725,0.13557024116515434,0.9567492249563462,0.13557024116515434,1.5444282371583538,0.13557024116515437,1.0
0.7714955,0.930329,0.14282676750918077,0.9102676987868765,0.14282676750918077,1.111276329718325,0.14282676750918077,1.0
0.734183,0.9267965,0.1689948910381065,0.8827010014622919,0.1689948910381065,1.0614889861697394,0.1689948910381065,1.0
0.6998915,0.922832,0.19426287663620292,0.859222472672924,0.19426287663620292,1.417824134441135,0.1942628766362029,1.0
0.676747,0.9254165,0.19729112083528869,0.8355636946601634,0.19729112083528869,1.8136944634064656,0.19729112083528866,1.0
0.6345765,0.9218855,0.2215565881685289,0.8063024367881505,0.2215565881685289,2.565918472550283,0.22155658816852886,1.0
0.6004705,0.9309385,0.20463055540322084,0.7663042531480928,0.20463055540322084,2.9141712963790956,0.20463055540322084,1.0
0.554271,0.9282144999999999,0.22037171236120712,0.7354217329389333,0.22037171236120712,2.8335220739042093,0.22037171236120712,1.0
0.5275708,0.922131,0.24129198700891533,0.7241514081648279,0.24129198700891533,2.4939854655228904,0.2412919870089153,1.0
0.50152225,0.924007,0.23647492551766558,0.7030925919861982,0.23647492551766558,2.0284156176202477,0.23647492551766558,1.0
0.4450275,0.927622,0.22207444929785097,0.6600398447939442,0.22207444929785097,1.157803774080838,0.22207444929785103,1.0
0.41351899999999997,0.925828,0.22244507003768788,0.6416973617467814,0.22244507003768788,1.0166068567657316,0.22244507003768788,1.0
0.38583,0.925079,0.2183635169380901,0.625039046847634,0.2183635169380901,1.1747124947716063,0.21836351693809009,1.0
0.3647125,0.9258535,0.21029995500732304,0.611101505519436,0.21029995500732304,1.4507464251253115,0.21029995500732301,1.0
0.333563,0.925994,0.1996220511373384,0.5922053151838669,0.1996220511373384,1.9957376357369632,0.19962205113733844,1.0
0.2855545,0.9248125,0.18288944916691893,0.5656817375057032,0.18288944916691893,2.774485560778791,0.18288944916691896,1.0
0.25393,0.928955,0.15843566003677853,0.5438795935421221,0.15843566003677853,2.9706242520871893,0.15843566003677856,1.0
0.23096650000000002,0.9257545,0.1533812778083141,0.5346970820202376,0.1533812778083141,2.9226239881388727,0.15338127780831412,1.0
0.197162,0.9254285,0.134766405717279,0.5172360622369915,0.134766405717279,2.5362885009859393,0.13476640571727905,1.0
0.15257700000000002,0.9270585,0.104760121181599,0.49319015842520825,0.104760121181599,1.74254660145112,0.10476012118159894,1.0
0.12903550000000003,0.9248015,0.09230184662600388,0.4837329337151634,0.09230184662600388,1.3563160599204078,0.09230184662600394,1.0
0.09737299999999999,0.9247650000000001,0.07052000240781621,0.46868831490556906,0.07052000240781621,1.0460372371728832,0.0705200024078162,1.0
0.06644499999999998,0.929988,0.045213551059302005,0.4500337584993964,0.045213551059302005,1.0800279148076493,0.045213551059302026,1.0
0.06973200000000002,0.902556,0.06549422538578431,0.4747934872655916,0.06549422538578431,1.0667007037662035,0.06549422538578431,1.0
0.06918649999999998,0.8744959999999999,0.08284042282687588,0.4987966636178938,0.08284042282687588,1.3243960956158984,0.08284042282687587,1.0
0.06852999999999998,0.839654,0.10312240271220183,0.5291470863633481,0.10312240271220183,1.8857372557196366,0.10312240271220185,1.0
0.0762465,0.787131,0.14709677094431223,0.5808116767009435,0.14709677094431223,2.75809019735586,0.14709677094431228,1.0
0.067077,0.7591265,0.14360628739577416,0.6009785455512011,0.14360628739577416,2.9393449675684233,0.1436062873957742,1.0
0.07045849999999998,0.7404655,0.15982418819068436,0.620127202483688,0.15982418819068436,2.9550618344620414,0.15982418819068434,1.0
0.07375599999999999,0.672401,0.19677638062072678,0.6849789954264991,0.19677638062072678,2.106126132031233,0.19677638062072678,1.0
0.07367099999999999,0.644718,0.2060820531666133,0.7103550954583104,0.2060820531666133,1.604628770171992,0.20608205316661332,1.0
0.07900600000000002,0.6025510000000001,0.23302449943014,0.752720194715612,0.23302449943014,1.0680052868635206,0.23302449943014003,1.0
0.08036149999999997,0.5658225,0.2444680992432228,0.7867902366286786,0.2444680992432228,1.0554647158580395,0.24446809924322277,1.0
0.074716,0.52729325,0.2317232693021444,0.8160153022018105,0.2317232693021444,1.5144075030691024,0.23172326930214437,1.0
0.070187,0.49887182,0.21871515942754455,0.8363684002653878,0.21871515942754455,2.0206145508282503,0.2187151594275445,1.0
0.07077099999999997,0.47691,0.2199265397024861,0.8549843211070578,0.2199265397024861,2.409859182506222,0.2199265397024861,1.0
0.07544050000000002,0.44729,0.23157900687665509,0.8828253901341225,0.23157900687665509,2.8287171226948877,0.2315790068766551,1.0
0.07600449999999997,0.4264485,0.23022673663538942,0.8995561327455416,0.23022673663538942,2.973684114510453,0.2302267366353894,1.0
0.07201750000000001,0.3988745,0.21309868419177827,0.9166006784280321,0.21309868419177827,2.9228877081183358,0.21309868419177824,1.0
0.07102999999999998,0.3770915,0.20500658088808715,0.9313054202583958,0.20500658088808715,2.714765382734671,0.2050065808880872,1.0
0.07517800000000002,0.346577,0.20733141434284397,0.9560571217521262,0.20733141434284397,2.244139127448316,0.20733141434284397,1.0
0.07513599999999998,0.3259255,0.19975354090394012,0.9693869364736029,0.19975354090394012,1.8624771349105051,0.19975354090394015,1.0
0.07717849999999998,0.2986785,0.19365313142171006,0.988041728934757,0.19365313142171006,1.3963323165462802,0.19365313142171003,1.0
0.073602,0.2748885,0.17421201254051796,0.998040235418991,0.17421201254051796,1.123005140953567,0.174212012540518,1.0
0.06596999999999997,0.23537049999999998,0.13866309391547926,1.0106267952561532,0.13866309391547926,1.088859117309231,0.13866309391547926,1.0
0.07472849999999998,0.17319,0.12041171282471361,1.0457493647696343,0.12041171282471361,1.8789575181852451,0.12041171282471363,1.0
0.07225949999999998,0.14484999999999998,0.09891972558992193,1.0526154560313183,0.09891972558992193,2.391064188634245,0.0989197255899219,1.0
0.056430499999999995,0.11005749999999997,0.059767921749778505,1.045314551866031,0.059767921749778505,2.765569586476991,0.05976792174977852,1.0
0.944358,0.8650925,0.07152270946660427,1.2164940187303142,0.07152270946660427,2.488485091946165,0.07152270946660422,1.0
0.9386915,0.717488,0.14844815259006555,1.5279125689840978,0.14844815259006555,1.2514691115696683,0.1484481525900656,1.0
0.9208835,0.73124,0.18389258258387173,1.4713370752824102,0.18389258258387173,1.0648358718821505,0.18389258258387176,1.0
0.07584649999999998,0.098688,0.07201154487134546,1.068341214405563,0.07201154487134546,2.94887918718904,0.07201154487134542,1.0
0.08899499999999999,0.12981150000000002,0.10944605387311981,1.0748100781336003,0.10944605387311981,2.6365157391954366,0.10944605387311979,1.0
0.07852399999999998,0.19536750000000003,0.14064450526352879,1.0411808897880392,0.14064450526352879,1.4871229837095168,0.14064450526352879,1.0
0.07728800000000002,0.21592450000000002,0.15087057805948015,1.0311396122800454,0.15087057805948015,1.2044777604178185,0.15087057805948012,1.0
0.07992549999999998,0.253295,0.17749922090199216,1.0158921002497208,0.17749922090199216,1.003986616929069,0.1774992209019921,1.0
0.09822999999999998,0.290736,0.24041865478966343,1.0137968889038824,0.24041865478966343,1.3087733008334772,0.2404186547896634,1.0
0.094441,0.3143685,0.24403884887715588,0.9956230530826783,0.24403884887715588,1.6577282984414787,0.24403884887715588,1.0
0.095028,0.3359835,0.25593476214636335,0.9823015776036156,0.25593476214636335,2.048725370128159,0.25593476214636335,1.0
0.08933249999999998,0.3640045,0.2520798124915901,0.9577516467386916,0.2520798124915901,2.542975157421743,0.2520798124915901,1.0
0.09105849999999999,0.3868875,0.26455312137212184,0.9430618238734851,0.26455312137212184,2.8375917524983705,0.26455312137212184,1.0
0.09136650000000002,0.410009,0.2718719870147602,0.9261298011966224,0.2718719870147602,2.980783566631336,0.2718719870147602,1.0
0.09553450000000002,0.4371665,0.2899035375620269,0.9088456068121962,0.2899035375620269,2.9018778225934594,0.2899035375620269,1.0
0.08956750000000002,0.46454295,0.27596506436801777,0.8814097608359001,0.27596506436801777,2.61541785149208,0.27596506436801777,1.0
0.08999449999999998,0.48819925,0.2787828214166452,0.8621344830220583,0.2787828214166452,2.2188723818895273,0.2787828214166452,1.0
0.08937200000000001,0.5102213,0.2769531332448573,0.842860533821493,0.2769531332448573,1.8097618968002789,0.2769531332448573,1.0
0.09436450000000002,0.583434,0.282153450963798,0.7818981949825469,0.282153450963798,1.02154196576993,0.282153450963798,1.0
0.08337149999999999,0.6244165,0.23940586090811447,0.7360005113590016,0.23940586090811447,1.2851590635665988,0.23940586090811444,1.0
0.079766,0.694084,0.20329243922965132,0.6689897107239267,0.20329243922965132,2.492987895583959,0.20329243922965134,1.0
0.0817135,0.7209825,0.19513303509440458,0.6452597917928354,0.19513303509440458,2.8537078156866444,0.1951330350944046,1.0
0.08877649999999998,0.753179,0.1927112180913582,0.6197109582353014,0.1927112180913582,2.9929557137440645,0.19271121809135816,1.0
0.07936549999999998,0.8094140000000001,0.13907443912590092,0.5622630245296931,0.13907443912590092,2.4345295077027687,0.1390744391259009,1.0
0.082982,0.8567215,0.11214203586211556,0.5215293487488868,0.11214203586211556,1.5732950784954687,0.11214203586211557,1.0
0.08692549999999999,0.8880425000000001,0.09291740013634886,0.4957448094136162,0.09291740013634886,1.1440274617715436,0.09291740013634886,1.0
0.11315950000000002,0.9088579999999999,0.09830420621346214,0.4902384546218082,0.09830420621346214,1.1630694375083195,0.09830420621346214,1.0
0.16328749999999997,0.9072715,0.1409575333340019,0.5169267616746417,0.1409575333340019,1.9373428204385597,0.14095753333400185,1.0
0.21410649999999998,0.9108555,0.17221660937727853,0.5403429535321834,0.17221660937727853,2.775047722776909,0.17221660937727856,1.0
0.2584365,0.9069105,0.2091885658385403,0.5689002572653341,0.2091885658385403,2.970733127696856,0.20918856583854029,1.0
0.30571349999999997,0.9148195,0.2166753856198545,0.5879101096116053,0.2166753856198545,2.4971179887666555,0.21667538561985444,1.0
0.3717415,0.9044795,0.2719291077821078,0.6399650804459001,0.2719291077821078,1.3550314242669788,0.2719291077821078,1.0
0.40762,0.9041155000000001,0.28428754894694325,0.6637797825238111,0.28428754894694325,1.0419559552691253,0.28428754894694325,1.0
0.4325085,0.908926,0.2759092357221378,0.6745982344922052,0.2759092357221378,1.0544095971298644,0.2759092357221378,1.0
0.4790713,0.9254915,0.23144249228299052,0.685598419780424,0.23144249228299052,1.6209616215639282,0.23144249228299052,1.0
0.522054,0.9003175,0.3073290795443216,0.749373615451614,0.3073290795443216,2.3848125674950538,0.3073290795443216,1.0
0.573394,0.9163585000000001,0.2528797724818418,0.7661947486313317,0.2528797724818418,2.9824843105682812,0.2528797724818418,1.0
0.5994155,0.9084635,0.2699022043776165,0.7978055117628112,0.2699022043776165,2.9430165374200614,0.2699022043776165,1.0
0.6565449999999999,0.9170255,0.22718486034852858,0.8316107737372095,0.22718486034852858,2.189629222905541,0.22718486034852858,1.0
0.685991,0.9051395,0.24490787257353291,0.8752142946307057,0.24490787257353291,1.6521232177958005,0.24490787257353297,1.0
0.7186665,0.9105025,0.21453708291595658,0.8955221683546079,0.21453708291595658,1.175006278152321,0.21453708291595652,1.0
0.7843154999999999,0.9118385,0.17142485891712606,0.953959606064024,0.17142485891712606,1.2053053959206759,0.1714248589171261,1.0
0.8301895,0.9192535,0.12762077919683998,0.9852720359979373,0.12762077919683998,1.9408452088113541,0.12762077919684,1.0
0.8873095,0.921665,0.08445784192569279,1.0385682975791648,0.08445784192569279,2.8469852810855985,0.08445784192569283,1.0
0.9174534999999999,0.899212,0.07984490536127165,1.11501881482921,0.07984490536127165,2.946257720368002,0.07984490536127165,1.0
0.8998999999999999,0.815589,0.16934274059389356,1.2645477938833896,0.16934274059389356,1.6879872704939443,0.16934274059389354,1.0
0.9023905,0.691666,0.24877598018929453,1.5280442418935778,0.24877598018929453,1.5623590837635524,0.2487759801892946,1.0
0.9165685,0.604262,0.24534066604600258,1.7357436449184114,0.24534066604600258,2.9231887820247016,0.24534066604600258,1.0
0.9140515,0.567986,0.2606849115196084,1.8065941792713505,0.2606849115196084,2.957282278239796,0.2606849115196084,1.0
0.906535,0.53859155,0.2873032333150174,1.8523482199273171,0.2873032333150174,2.6528655777057715,0.2873032333150174,1.0
0.919843,0.496319045,0.24915093111782105,1.9611095412956403,0.24915093111782105,1.9307955157222587,0.24915093111782105,1.0
0.9206259999999999,0.4224135,0.23948983303943294,2.100536598150472,0.23948983303943294,1.0086287803491523,0.23948983303943294,1.0
0.9164765,0.397545,0.24607476400261086,2.134931310243578,0.24607476400261086,1.0642624894581898,0.24607476400261086,1.0
0.9030805,0.34810450000000004,0.26630732744329466,2.185629214422895,0.26630732744329466,1.7341171897134169,0.26630732744329466,1.0
0.927558,0.30157500000000004,0.18318741289799395,2.3085289866546845,0.18318741289799395,2.5516781813750344,0.183187412897994,1.0
0.9314145,0.2512665,0.1517828291835059,2.382808051984124,0.1517828291835059,2.961334935187869,0.15178282918350594,1.0
0.905829,0.20885150000000002,0.17786073905669217,2.3683891747131742,0.17786073905669217,2.699133090778976,0.1778607390566922,1.0
0.911835,0.10576750000000001,0.0891989357903226,2.4611980311873562,0.0891989357903226,1.0918661357437256,0.08919893579032256,1.0
0.8742935000000001,0.08301350000000002,0.09920279369051385,2.3807183236790173,0.09920279369051385,1.302385009712575,0.09920279369051388,1.0
0.841461,0.09884150000000003,0.14597102358373049,2.297200845070535,0.14597102358373049,1.8538695844733888,0.14597102358373049,1.0
0.808573,0.092028,0.161307488008087,2.2257720567227897,0.161307488008087,2.4439311737047245,0.16130748800808703,1.0
0.7606375000000001,0.09696500000000002,0.2048813437568158,2.119616738840923,0.2048813437568158,2.9477918306599857,0.20488134375681577,1.0
0.725666,0.09810000000000002,0.23024478331575424,2.0463186329832905,0.23024478331575424,2.862125283076115,0.23024478331575426,1.0
0.6917655,0.09900199999999998,0.2521564910704565,1.97775844318433,0.2521564910704565,2.4359204873767837,0.2521564910704565,1.0
0.6565095,0.0929085,0.253665570473617,1.911479425629668,0.253665570473617,1.8128004918196232,0.253665570473617,1.0
0.638226,0.09456999999999999,0.2655776764313497,1.8762639051925671,0.2655776764313497,1.50063272752345,0.2655776764313497,1.0
0.5927355,0.09713149999999998,0.28777387525765036,1.791943834501978,0.28777387525765036,1.0487697562625402,0.28777387525765036,1.0
0.571323,0.08578750000000002,0.25960253722246546,1.757625068397815,0.25960253722246546,1.0265593317246882,0.25960253722246546,1.0
0.5332829,0.08495950000000002,0.26230983581451023,1.6922597794617595,0.26230983581451023,1.4132598536218184,0.26230983581451023,1.0
0.49557284,0.09285749999999998,0.28757258551361736,1.6273457684712802,0.28757258551361736,2.0820135573867447,0.28757258551361736,1.0
0.4691454,0.080569,0.24924534823263028,1.5882837587308367,0.24924534823263028,2.548612214406563,0.24924534823263023,1.0
0.43762449999999997,0.08503549999999999,0.2589284317700625,1.5378624976523374,0.2589284317700625,2.9225038785655966,0.2589284317700625,1.0
0.407352,0.09239599999999998,0.2741733326011166,1.490057901372676,0.2741733326011166,2.970294110562091,0.2741733326011166,1.0
0.3402465,0.08008900000000002,0.21825873474445953,1.396308896013404,0.21825873474445953,2.1296987363719277,0.21825873474445956,1.0
0.234628,0.08391799999999999,0.17515684614199842,1.255565124047721,0.17515684614199842,1.0417443975870229,0.17515684614199845,1.0
0.19950099999999998,0.06591950000000002,0.12059661398021367,1.2155001273184158,0.12059661398021367,1.4508242638447624,0.12059661398021371,1.0
0.1327295,0.09409800000000001,0.11798978433671078,1.1318744530107394,0.11798978433671078,2.5847083484351057,0.11798978433671081,1.0
0.12126399999999998,0.08019549999999998,0.09268749076795738,1.1216857434077827,0.09268749076795738,2.7537884013321685,0.09268749076795735,1.0
0.266157,0.07691500000000001,0.17757128709696135,1.2972427918624498,0.17757128709696135,1.0529918098441065,0.17757128709696135,1.0
0.3623745,0.07440999999999998,0.21032642773162763,1.428803887427037,0.21032642773162763,2.5131348348000317,0.21032642773162769,1.0
0.838476,0.055842999999999976,0.08481536126201585,2.3056383034535832,0.08481536126201585,1.915920555598361,0.08481536126201583,1.0
0.9290160000000001,0.1544815,0.10316841032666269,2.472306365445036,0.10316841032666269,1.778469724397914,0.10316841032666269,1.0
0.9253020000000001,0.4682358,0.2313659328795433,2.025987499156372,0.2313659328795433,1.4438468190505431,0.23136593287954332,1.0
0.9340225,0.643945,0.18510723791999123,1.6809470199989662,0.18510723791999123,2.3932912477812343,0.18510723791999117,1.0
0.9170365,0.6587005,0.22632619115044242,1.621173308017297,0.22632619115044242,2.1495914176174726,0.2263261911504424,1.0
0.9056095,0.47911955,0.29158115880107227,1.966104073127365,0.29158115880107227,1.62479579059729,0.29158115880107227,1.0
0.907446,0.160883,0.1388089296914658,2.414670068832842,0.1388089296914658,1.8928355349387973,0.13880892969146585,1.0
0.37424650000000004,0.09352300000000002,0.26729442157514394,1.4412343709821893,0.26729442157514394,2.68417570598493,0.26729442157514394,1.0
0.2609845,0.09881250000000003,0.22332139373610646,1.2855936419556844,0.22332139373610646,1.0627215654899262,0.2233213937361065,1.0
0.1112765,0.10035699999999997,0.10620617186730365,1.1065034213497986,0.10620617186730365,2.820336419769122,0.10620617186730363,1.0
0.12292799999999998,0.11435099999999998,0.1324216876343696,1.116112704771948,0.1324216876343696,2.612226699358782,0.13242168763436957,1.0
0.21233249999999998,0.08440199999999998,0.16213175048823997,1.2277814018988438,0.16213175048823997,1.2418021791846516,0.16213175048824002,1.0
0.3561835,0.095972,0.2671599982844201,1.4147783492928272,0.2671599982844201,2.4057287657408892,0.2671599982844201,1.0
0.4556593,0.09848849999999998,0.3015478670544957,1.5619879163370396,0.3015478670544957,2.7117709832351626,0.3015478670544957,1.0
0.4752383,0.1022285,0.3147131059208684,1.5916761347608666,0.3147131059208684,2.4217430222187946,0.3147131059208684,1.0
0.551069,0.09874050000000001,0.3013311912146341,1.7182723075662816,0.3013311912146341,1.2136713731438271,0.3013311912146341,1.0
0.5733835,0.10819299999999998,0.3245706794529904,1.753612199801584,0.3245706794529904,1.1234413814536626,0.3245706794529904,1.0
0.6116245,0.10935699999999998,0.3163366557829375,1.8215094883721634,0.3163366557829375,1.2403990306691486,0.3163366557829375,1.0
0.663594,0.11426449999999999,0.3059269058379356,1.9165709466958993,0.3059269058379356,1.9516771229516614,0.3059269058379356,1.0
0.70732,0.11112549999999999,0.2720380571730302,2.003651214170078,0.2720380571730302,2.6004705204513154,0.2720380571730302,1.0
0.78259,0.09203349999999999,0.1799488723383264,2.1686824882205524,0.1799488723383264,2.8062090958403374,0.17994887233832646,1.0
0.820487,0.10698600000000003,0.17629686662747834,2.2457532668428466,0.17629686662747834,2.2163483712008523,0.17629686662747834,1.0
0.884517,0.10305700000000001,0.11290466003056947,2.396229007440183,0.11290466003056947,1.2342241168245516,0.11290466003056943,1.0
0.9062675,0.1275675,0.11322619023129003,2.4351151207776214,0.11322619023129003,1.3407995363654428,0.11322619023128999,1.0
0.8971899999999999,0.18807649999999998,0.17681603814175914,2.3674590048898403,0.17681603814175914,2.3665316998946433,0.17681603814175917,1.0
0.910927,0.2605675,0.2016730140468187,2.323399878826591,0.2016730140468187,2.974495409848384,0.2016730140468187,1.0
0.9052125,0.29894200000000004,0.23679282739952853,2.2610881520945147,0.23679282739952853,2.5897827574107413,0.23679282739952856,1.0
0.8875245,0.3318485,0.2988732636170216,2.175810139344977,0.2988732636170216,2.0238677102769094,0.2988732636170216,1.0
0.9049095,0.37824599999999997,0.27304326939786666,2.1422131213056836,0.27304326939786666,1.2692972498081605,0.27304326939786666,1.0
0.9113335,0.442905,0.27055426469695515,2.044531485854107,0.27055426469695515,1.1242759708951808,0.27055426469695515,1.0
0.904308,0.51259535,0.2958857140958353,1.89943031529588,0.2958857140958353,2.228839698294158,0.2958857140958353,1.0
0.9022045000000001,0.587114,0.29116789417884115,1.7463041684935168,0.29116789417884115,2.9606282111850715,0.29116789417884115,1.0
0.9095949999999999,0.6256539999999999,0.2586619158285823,1.678922254342705,0.2586619158285823,2.69214139400921,0.2586619158285823,1.0
0.8803274999999999,0.696078,0.29968146106908816,1.4855765081844228,0.29968146106908816,1.5923186510528047,0.29968146106908816,1.0
0.883105,0.830562,0.1822190635042242,1.213212456381073,0.1822190635042242,1.9578899472390574,0.18221906350422423,1.0
0.8949825,0.8980684999999999,0.10197983231267627,1.092485602387126,0.10197983231267627,2.8618119387423246,0.10197983231267627,1.0
0.8741215,0.9034355000000001,0.11508202149086248,1.0596363649558405,0.11508202149086248,2.673788736667343,0.11508202149086244,1.0
0.827654,0.896897,0.16402899697134798,1.0235016839370652,0.16402899697134798,1.9004848922750361,0.16402899697134798,1.0
0.797304,0.893466,0.1953153921539312,0.9990229844348085,0.1953153921539312,1.4309914854555714,0.19531539215393123,1.0
0.7046669999999999,0.8928885,0.2642519955110635,0.9115736625958606,0.2642519955110635,1.4082641226906634,0.2642519955110635,1.0
0.6411685,0.9006000000000001,0.27750229032763063,0.843739180490487,0.27750229032763063,2.441296386425238,0.27750229032763063,1.0
0.581109,0.895382,0.3123594467247886,0.8020374905199252,0.3123594467247886,2.9197814357701986,0.3123594467247886,1.0
0.555843,0.90228,0.2975583097717765,0.7723895958635274,0.2975583097717765,2.8369742302899486,0.2975583097717765,1.0
0.53925915,0.8858185000000001,0.34840147028273744,0.7823795759643868,0.34840147028273744,2.5634820957703734,0.34840147028273744,1.0
0.47176165,0.904212,0.29523995818891763,0.7076273321103321,0.29523995818891763,1.506421661952962,0.29523995818891763,1.0
0.4272985,0.8870374999999999,0.33845590621739563,0.6979994065700855,0.33845590621739563,1.168920232634994,0.33845590621739563,1.0
0.3897105,0.8904955,0.3172295284920742,0.6681305198594736,0.3172295284920742,1.2305040962035867,0.3172295284920742,1.0
0.34976050000000003,0.9092830000000001,0.250413474648481,0.6206207612038779,0.250413474648481,1.6982262243988915,0.250413474648481,1.0
0.299146,0.8932995,0.26562018040071056,0.6072358599837903,0.26562018040071056,2.5433950641168326,0.26562018040071056,1.0
0.2374865,0.8987035,0.21237896125525077,0.565422815939339,0.21237896125525077,2.917104039259089,0.2123789612552508,1.0
0.21084550000000002,0.888593,0.21088077424052273,0.5605975449151089,0.21088077424052273,2.63859998447852,0.21088077424052276,1.0
0.17393950000000002,0.8874525,0.17993419762007298,0.5413807600934101,0.17993419762007298,2.1164584060315224,0.179934197620073,1.0
0.109174,0.886714,0.11717624717133553,0.5080945545113565,0.11717624717133553,1.253444443850484,0.11717624717133557,1.0
0.10548200000000002,0.8567685,0.1415085701527907,0.5333538120358889,0.1415085701527907,1.6092045931524805,0.14150857015279072,1.0
0.09706150000000002,0.7955185,0.17986936920335964,0.5852078569443843,0.17986936920335964,2.632176276886078,0.1798693692033596,1.0
0.1099715,0.7456265,0.24273178608665838,0.6401918528308692,0.24273178608665838,2.8735884260996487,0.24273178608665835,1.0
0.0985955,0.7061085,0.24311911895968555,0.6703242598333585,0.24311911895968555,2.6490238383351032,0.24311911895968552,1.0
0.09695150000000002,0.679561,0.2534307263133542,0.6942996407011687,0.2534307263133542,2.2327808031243923,0.2534307263133542,1.0
0.10022550000000002,0.60951,0.29154314029840483,0.7624053265583383,0.29154314029840483,1.1635509844651466,0.29154314029840483,1.0
0.10248550000000001,0.5624505,0.31036316560286425,0.8074573319673956,0.31036316560286425,1.1360076052400003,0.31036316560286425,1.0
0.10920849999999999,0.4996018165,0.3363970457967572,0.8690162319129096,0.3363970457967572,2.00663034180468,0.3363970457967572,1.0
0.10883350000000003,0.47589725,0.33432688220055573,0.8890118690388167,0.33432688220055573,2.389128627450153,0.33432688220055573,1.0
0.10965399999999997,0.4544048,0.33425626950685944,0.9077105558739781,0.33425626950685944,2.666153385352159,0.33425626950685944,1.0
0.1109695,0.420796,0.3310814059556757,0.9360374677895701,0.3310814059556757,2.864730873362247,0.3310814059556757,1.0
0.11040149999999999,0.3980125,0.32262517045454203,0.9531219204867991,0.32262517045454203,2.8192434795205448,0.32262517045454203,1.0
0.10934650000000001,0.37378,0.3106714683825558,0.9700913968177619,0.3106714683825558,2.6092828190721895,0.3106714683825558,1.0
0.10916399999999998,0.3533755,0.30121690318361105,0.9844125181677257,0.30121690318361105,2.325997509531626,0.30121690318361105,1.0
0.114342,0.3244415,0.2994146976314218,1.0091210587132995,0.2994146976314218,1.8608711766027761,0.2994146976314218,1.0
0.11509999999999998,0.30545449999999996,0.28972592308202216,1.0220368505588484,0.28972592308202216,1.5856283047676132,0.28972592308202216,1.0
0.09649400000000002,0.268303,0.22286983601620722,1.0248102773511933,0.22286983601620722,1.0877343998485736,0.22286983601620725,1.0
0.0908815,0.23364249999999998,0.18866343063348118,1.0369593016040264,0.18866343063348118,1.0567869522390085,0.18866343063348112,1.0
0.09572199999999997,0.18086000000000002,0.1593910513727878,1.065039257942665,0.1593910513727878,1.7428174285395062,0.15939105137278786,1.0
0.9045485,0.746713,0.21102210930137527,1.4147717287327763,0.21102210930137527,1.0278440544822396,0.21102210930137533,1.0
0.09372999999999998,0.15157749999999998,0.13303911157876092,1.073317438034316,0.13303911157876092,2.2752336038388408,0.13303911157876092,1.0
0.09684749999999998,0.53134845,0.29813118271600475,0.8307023964231887,0.29813118271600475,1.460865833487322,0.29813118271600475,1.0
0.09609050000000002,0.642814,0.2678872847755522,0.7282438423420894,0.2678872847755522,1.5778889820117108,0.2678872847755522,1.0
0.096252,0.7768335,0.19209640357058322,0.6021683107888297,0.19209640357058322,2.8489788469901733,0.19209640357058322,1.0
0.134704,0.9030275,0.1231825402339861,0.5062348100979903,0.1231825402339861,1.4519358625136438,0.12318254023398612,1.0
0.280362,0.90292,0.23158697019231833,0.5857263802212561,0.23158697019231833,2.81258790494574,0.23158697019231833,1.0
0.49130505,0.9039605,0.29704921312334626,0.7219210207900447,0.29704921312334626,1.8414942590864283,0.29704921312334626,1.0
0.6212855,0.9037310000000001,0.2764873959933157,0.8224692193208462,0.2764873959933157,2.7325148724731614,0.2764873959933157,1.0
0.7404075,0.9051745,0.2137067798098235,0.9241014902398779,0.2137067798098235,1.039292416488259,0.21370677980982355,1.0
0.8525375,0.917963,0.11390044670010531,1.0099304131729117,0.11390044670010531,2.3540302625889966,0.11390044670010535,1.0
0.9102805,0.3269205,0.23802992104225226,2.233128432057195,0.23802992104225226,2.119712287806072,0.2380299210422523,1.0
0.9170155,0.23418,0.17298423042158861,2.3683067009093515,0.17298423042158861,2.955846221496799,0.17298423042158861,1.0
0.3186635,0.08572950000000001,0.2240606287357937,1.3652177678923705,0.2240606287357937,1.7272690674210414,0.2240606287357937,1.0
0.1675835,0.09060449999999998,0.14110703182746198,1.1727768637335296,0.14110703182746198,1.9828810170160107,0.14110703182746198,1.0
0.15245399999999998,0.10725800000000002,0.15236516443962286,1.1513667574622277,0.15236516443962286,2.2382449995113394,0.1523651644396229,1.0
0.3344855,0.1017265,0.2726468031415442,1.382837045891337,0.2726468031415442,2.0204239729122064,0.2726468031415442,1.0
0.8946195,0.23633749999999998,0.21976971213414742,2.313505914999716,0.21976971213414742,2.8847111377496804,0.21976971213414742,1.0
0.8499445,0.895613,0.14627803901446454,1.0489837666584725,0.14627803901446454,2.2840830989499894,0.14627803901446457,1.0
0.72638,0.8875824999999999,0.26202824797359586,0.940425643186196,0.26202824797359586,1.2297486594162912,0.26202824797359586,1.0
0.6061435,0.8870885,0.32819718874367276,0.8346168624224297,0.32819718874367276,2.771327178981902,0.32819718874367276,1.0
0.48108895,0.8839135,0.3560365006987166,0.7406596096048974,0.3560365006987166,1.715456367211774,0.3560365006987166,1.0
0.26577850000000003,0.8857855,0.2603100591815317,0.595212108546393,0.2603100591815317,2.798638814692335,0.2603100591815317,1.0
0.130861,0.8808579999999999,0.14611111942449034,0.5246364060823544,0.14611111942449034,1.5121777255651552,0.1461111194244904,1.0
0.116458,0.7669355,0.23916077578402087,0.6239206631023065,0.23916077578402087,2.7703333347819754,0.23916077578402084,1.0
0.1163285,0.6329815,0.3266396232595711,0.7525129453815339,0.3266396232595711,1.5179290411560173,0.3266396232595711,1.0
0.1166275,0.52062405,0.357501354564059,0.8569104129995245,0.357501354564059,1.6931891550959173,0.357501354564059,1.0
0.11032550000000002,0.136384,0.1411361965869336,1.0960632585814203,0.1411361965869336,2.471878174201682,0.14113619658693355,1.0
0.888258,0.7622329999999999,0.23363904854053177,1.3596928840714966,0.23363904854053177,1.162744221206511,0.23363904854053175,1.0
0.11160949999999997,0.1649275,0.170117647681823,1.0880731936471677,0.170117647681823,2.028230200717965,0.17011764768182303,1.0
0.10402450000000002,0.251905,0.22834736753691037,1.041402508973414,0.22834736753691037,1.0756945054587508,0.22834736753691032,1.0
0.131948,0.29054199999999997,0.31866025930088515,1.0486811701080272,0.31866025930088515,1.5605509518556975,0.31866025930088515,1.0
0.13498949999999998,0.3155015,0.3442771050612451,1.0360840848203368,0.3442771050612451,1.8145547693057524,0.3442771050612451,1.0
0.12842750000000003,0.34175,0.3450807280764237,1.011702380806356,0.3450807280764237,2.1042673227876874,0.3450807280764237,1.0
0.12923400000000002,0.3632565,0.3590523806233543,0.9972824145467978,0.3590523806233543,2.3466809140299163,0.3590523806233543,1.0
0.128724,0.3849535,0.3680448490393582,0.9807230265390992,0.3680448490393582,2.542051546887943,0.3680448490393582,1.0
0.1278065,0.4357215,0.38287282127854666,0.9398389712607513,0.38287282127854666,2.6260546716514455,0.38287282127854666,1.0
0.12888699999999997,0.46569365,0.3916507274723185,0.915775917623704,0.3916507274723185,2.3937176304379135,0.3916507274723185,1.0
0.1280365,0.48728325,0.3911668129336175,0.8963642086501084,0.3911668129336175,2.1580000967346544,0.3911668129336175,1.0
0.11536449999999998,0.5440016,0.35116369158584243,0.8347915376556999,0.35116369158584243,1.392863027286219,0.35116369158584243,1.0
0.1148075,0.592375,0.3381522919873636,0.7897011939116918,0.3381522919873636,1.182897803819342,0.3381522919873636,1.0
0.10932799999999998,0.6607705,0.2947034385677091,0.7208749087201535,0.2947034385677091,1.9021385425112785,0.2947034385677091,1.0
0.1158015,0.6916100000000001,0.2932840011972998,0.6959183824630899,0.2932840011972998,2.370809581522837,0.2932840011972998,1.0
0.1170465,0.785181,0.22460373931977728,0.6068566345263074,0.22460373931977728,2.6342206326844595,0.22460373931977728,1.0
0.15145350000000002,0.8882555,0.15751999881416023,0.5285888696680389,0.15751999881416023,1.7567528584026155,0.15751999881416023,1.0
0.215518,0.8665835,0.2549748614534962,0.5854064056294263,0.2549748614534962,2.4669266119951394,0.2549748614534962,1.0
0.23018499999999997,0.8774215000000001,0.24858164870434768,0.5829327279956928,0.24858164870434768,2.6877089463413757,0.24858164870434774,1.0
0.282318,0.8783639999999999,0.2890464556265644,0.6131134317687253,0.2890464556265644,2.6154926387746866,0.2890464556265644,1.0
0.34041750000000004,0.8888145000000001,0.3001229649397791,0.6379000206194655,0.3001229649397791,1.884793512082339,0.3001229649397791,1.0
0.381774,0.8694415,0.3715677347471028,0.6878706125270978,0.3715677347471028,1.5019941197322797,0.3715677347471028,1.0
0.41855,0.8663080000000001,0.39448900512247964,0.7175306956541116,0.39448900512247964,1.4180645508247174,0.39448900512247964,1.0
0.45080475,0.896023,0.3170505611817633,0.7032432242773817,0.3170505611817633,1.2597991468701226,0.3170505611817633,1.0
0.52007885,0.8740555,0.3846565594922907,0.7835705574347078,0.3846565594922907,2.2565874020958976,0.3846565594922907,1.0
0.5609775,0.8803734999999999,0.3603192429570332,0.8072838001371512,0.3603192429570332,2.7071849648353306,0.3603192429570332,1.0
0.6279735,0.882375,0.33237838645931744,0.8601812633341142,0.33237838645931744,2.5319531578732084,0.33237838645931744,1.0
0.78152,0.8774310000000001,0.2380421965220852,1.011702788258443,0.2380421965220852,1.3878443352437926,0.23804219652208514,1.0
0.8851175,0.8778465,0.13221395245404385,1.1213160301667402,0.13221395245404385,2.6162817510276417,0.13221395245404388,1.0
0.8629020000000001,0.8206585,0.22298463550192155,1.2085504018049602,0.22298463550192155,1.874826066260914,0.2229846355019216,1.0
0.8579505000000001,0.69373,0.35409775741566285,1.4574512443177867,0.35409775741566285,1.7814652672275861,0.35409775741566285,1.0
0.899031,0.64552,0.2798799273111673,1.6198522309160701,0.2798799273111673,2.3668845616786816,0.2798799273111673,1.0
0.894547,0.608271,0.3066281294572928,1.689704042062143,0.3066281294572928,2.815161174628822,0.3066281294572928,1.0
0.887192,0.52719995,0.34575849943717046,1.839055662035239,0.34575849943717046,2.416757300414012,0.34575849943717046,1.0
0.895641,0.4590297,0.31934790641886457,1.9836384006561172,0.31934790641886457,1.3563219534561681,0.31934790641886457,1.0
0.894146,0.3980045,0.30983818089716364,2.087022518610827,0.30983818089716364,1.1445588023007294,0.30983818089716364,1.0
0.8704075,0.346452,0.35078858654671535,2.1178014775509952,0.35078858654671535,1.8425345762176368,0.35078858654671535,1.0
0.898157,0.27757699999999996,0.24080747275389153,2.2730169661912694,0.24080747275389153,2.815619534241307,0.24080747275389158,1.0
0.8835915,0.20600200000000002,0.2156158161765629,2.3190431749006297,0.2156158161765629,2.5483035060499155,0.2156158161765629,1.0
0.8882289999999999,0.1410165,0.14744737828176438,2.3829598434787056,0.14744737828176438,1.6003280797188872,0.14744737828176435,1.0
0.816829,0.12918649999999998,0.21485520407720188,2.2258521881888966,0.21485520407720188,2.198712524285713,0.21485520407720182,1.0
0.7793435,0.11429800000000001,0.22455574346983934,2.1517457022033164,0.22455574346983934,2.710024653190532,0.2245557434698393,1.0
0.7278145,0.1204115,0.278706087108945,2.0407462926104367,0.278706087108945,2.699576323141739,0.278706087108945,1.0
0.648474,0.13092700000000002,0.35710737737056747,1.880113449821751,0.35710737737056747,1.7902308074168314,0.35710737737056747,1.0
0.6323745000000001,0.11805700000000002,0.3315500479193679,1.8560248898451466,0.3315500479193679,1.5221651005432804,0.3315500479193679,1.0
0.578676,0.130062,0.38525156653878034,1.7537561797374095,0.38525156653878034,1.3659281419322569,0.38525156653878034,1.0
0.554972,0.12089899999999998,0.3652339437248095,1.7166168939969113,0.3652339437248095,1.3463832311539865,0.3652339437248095,1.0
0.4936284,0.11519200000000002,0.35396810032719517,1.6166550054571842,0.35396810032719517,2.09885087903728,0.35396810032719517,1.0
0.46177465,0.12014150000000001,0.365883640072165,1.5641470664787067,0.365883640072165,2.5072485371295303,0.365883640072165,1.0
0.36807999999999996,0.11506949999999999,0.323737460512016,1.425951072180729,0.323737460512016,2.503348073709777,0.323737460512016,1.0
0.1969555,0.10082750000000001,0.18066966934016157,1.2053733045150987,0.18066966934016157,1.4887013993092035,0.1806696693401616,1.0
0.24415550000000003,0.11374699999999999,0.24275592011167402,1.2601328097736804,0.24275592011167402,1.1649687440906558,0.24275592011167402,1.0
0.39136,0.10813050000000002,0.3139866116926819,1.4617988918180198,0.3139866116926819,2.793077296472111,0.3139866116926819,1.0
0.897411,0.669705,0.27278262095025346,1.5665977237694502,0.27278262095025346,1.9464892664467452,0.27278262095025346,1.0
0.2886565,0.07704,0.1887565715304279,1.3267354000909868,0.1887565715304279,1.2591745177897793,0.1887565715304279,1.0
0.426735,0.10472500000000001,0.31457911503183467,1.5155337306456054,0.31457911503183467,2.9032859997802705,0.31457911503183467,1.0
0.5303173,0.10726350000000001,0.3291382218980341,1.680030321169958,0.3291382218980341,1.5132305247551538,0.3291382218980341,1.0
0.7437285,0.11151650000000002,0.247425006756271,2.077764529292695,0.247425006756271,2.856162083527165,0.247425006756271,1.0
0.856229,0.11581599999999997,0.15532683440474457,2.322898255654555,0.15532683440474457,1.6576892219708266,0.1553268344047446,1.0
0.8982570000000001,0.424837,0.3055005971152634,2.0498580019935386,0.3055005971152634,1.0707377819082429,0.3055005971152634,1.0
0.8915565,0.5675115,0.3266459434287659,1.7673605118930362,0.3266459434287659,2.8507716110697716,0.3266459434287659,1.0
0.878504,0.808628,0.21069653617814874,1.2518528797870825,0.21069653617814874,1.6622206493221616,0.21069653617814876,1.0
0.905482,0.9182625,0.07431069486301335,1.0642560187420143,0.07431069486301335,2.977416018306939,0.07431069486301334,1.0
0.7627189999999999,0.9055255,0.198375618863591,0.9443509327255423,0.198375618863591,1.0499439852490982,0.198375618863591,1.0
0.6629055,0.8954435000000001,0.2812652416330108,0.8703032527474713,0.2812652416330108,2.0652438434429388,0.2812652416330108,1.0
0.50468891,0.8860105,0.3504653987729718,0.7555376257125889,0.3504653987729718,2.073937176654898,0.3504653987729718,1.0
0.3210105,0.8983194999999999,0.2656802784997827,0.6151018444954864,0.2656802784997827,2.2165674269486333,0.2656802784997827,1.0
0.192822,0.9035599999999999,0.16988500281694668,0.5360120302858808,0.16988500281694668,2.4589148030030907,0.16988500281694674,1.0
0.09045799999999998,0.8355,0.13853027913797206,0.5446552517877182,0.13853027913797206,1.9595382865412874,0.1385302791379721,1.0
0.10029700000000003,0.8176669999999999,0.16796832140405968,0.5664976635464238,0.16796832140405968,2.2762783161651594,0.1679683214040597,1.0
0.11668849999999997,0.27787,0.2746415696024791,1.0402663260395164,0.2746415696024791,1.3002843076979165,0.2746415696024791,1.0
0.09973850000000001,0.20286300000000002,0.1834118736644016,1.0603352198080842,0.1834118736644016,1.3993410193663278,0.1834118736644016,1.0
0.899248,0.725062,0.23664684780135883,1.45285864678422,0.23664684780135883,1.1560886448771241,0.2366468478013588,1.0
0.8829615,0.7405855,0.2615807409123523,1.397234068677175,0.2615807409123523,1.207762841453757,0.2615807409123523,1.0
0.11682550000000003,0.18822499999999998,0.200036393039691,1.0848013138791028,0.200036393039691,1.680914475074851,0.200036393039691,1.0
0.13176,0.261164,0.2942079142690994,1.0656163510115402,0.2942079142690994,1.4019741475517997,0.2942079142690994,1.0
0.11518050000000002,0.834541,0.1758381934516699,0.559183172460949,0.1758381934516699,1.9812176190701454,0.17583819345166996,1.0
0.3143675,0.8768225000000001,0.3150108942682379,0.6347968855668822,0.3150108942682379,2.2557913157906877,0.3150108942682379,1.0
0.4943991,0.866001,0.40858294852639615,0.7744837256986891,0.40858294852639615,1.9391346533631233,0.40858294852639615,1.0
0.651512,0.8760410000000001,0.33745693333104154,0.8905323636479355,0.33745693333104154,2.2031265597299576,0.33745693333104154,1.0
0.7517240000000001,0.885895,0.24673635360952584,0.9674554022318896,0.24673635360952584,1.163996642336096,0.24673635360952584,1.0
0.8671045,0.7892295,0.24929616811600305,1.2766268120602036,0.24929616811600305,1.5608063913097734,0.24929616811600308,1.0
0.879842,0.586721,0.3549913347328978,1.708473818438932,0.3549913347328978,2.767044924414047,0.3549913347328978,1.0
0.879858,0.4377875,0.3615227076427302,1.9901302818180997,0.3615227076427302,1.291322224728057,0.3615227076427302,1.0
0.877121,0.12417,0.14318000068491993,2.367188137981376,0.14318000068491993,1.472349858714146,0.14318000068491998,1.0
0.760575,0.12643100000000002,0.2642955631006866,2.10557839684462,0.2642955631006866,2.674159639382616,0.2642955631006866,1.0
0.5342993,0.12940849999999998,0.39314826632336436,1.6779163237212285,0.39314826632336436,1.610853252868512,0.39314826632336436,1.0
0.437727,0.124357,0.37355198246466603,1.5254086426403781,0.37355198246466603,2.6599734046468813,0.37355198246466603,1.0
0.299329,0.09684799999999999,0.2419970910725167,1.3363599532298296,0.2419970910725167,1.4213275654757274,0.24199709107251666,1.0
0.8753770000000001,0.67426,0.32582068994450614,1.5231041439962274,0.32582068994450614,1.8984221287932348,0.32582068994450614,1.0
0.225653,0.12654949999999998,0.25205429110087924,1.2332318256275911,0.25205429110087924,1.384843201362163,0.25205429110087924,1.0
0.383061,0.131857,0.3756381191183411,1.4414862963800585,0.3756381191183411,2.49170834099,0.3756381191183411,1.0
0.51091445,0.12959500000000002,0.39574711127538253,1.639054557011604,0.39574711127538253,1.8685864597292539,0.39574711127538253,1.0
0.560344,0.1427485,0.4258083263478218,1.7159500045225973,0.4258083263478218,1.6045469271406148,0.4258083263478218,1.0
0.6280844999999999,0.140144,0.3921480131874451,1.837570206996126,0.3921480131874451,1.681301646101051,0.3921480131874451,1.0
0.79194,0.13294099999999998,0.24664351705379886,2.169000994864704,0.24664351705379886,2.4176774057222996,0.24664351705379883,1.0
0.8201215,0.15144449999999998,0.24527669932637175,2.2192872003866215,0.24527669932637175,2.0697537758549798,0.24527669932637175,1.0
0.8677619999999999,0.22199200000000002,0.2591993895840893,2.2670548176536025,0.2591993895840893,2.5220767503587966,0.2591993895840893,1.0
0.8833555,0.294523,0.286206654603869,2.2180128944754665,0.286206654603869,2.5406112124811915,0.286206654603869,1.0
0.8569055,0.3284535,0.37296100372149577,2.1149344060677366,0.37296100372149577,2.039482882010641,0.37296100372149577,1.0
0.8719865,0.401903,0.37297204980571685,2.0349280837530372,0.37297204980571685,1.3597941461412475,0.37297204980571685,1.0
0.8832095,0.4777834,0.35785770780461723,1.9250126183098892,0.35785770780461723,1.6715802794832593,0.35785770780461723,1.0
0.8718745,0.51071875,0.3915143753214796,1.8423480245547865,0.3915143753214796,2.1332953548557536,0.3915143753214796,1.0
0.8846510000000001,0.628478,0.3260137212596983,1.6317717758209995,0.3260137212596983,2.5428148727255797,0.3260137212596983,1.0
0.879407,0.656527,0.32603207262166717,1.5657724778297468,0.32603207262166717,2.1450092203394115,0.32603207262166717,1.0
0.8495550000000001,0.6728545,0.38974664941420206,1.4870909393016642,0.38974664941420206,1.964968198238365,0.38974664941420206,1.0
0.8463305,0.8358785,0.22889382787375093,1.1590928035473653,0.22889382787375093,2.011631812611592,0.2288938278737509,1.0
0.8863300000000001,0.855379,0.15341265927288628,1.1672572503843262,0.15341265927288628,2.3394706592105026,0.15341265927288628,1.0
0.7698995,0.8581639999999999,0.28512164629264214,1.0340199284924072,0.28512164629264214,1.580222846693009,0.28512164629264214,1.0
0.5459783,0.8636025,0.41118461535997275,0.8188691482777983,0.41118461535997275,2.4116550557503897,0.41118461535997275,1.0
0.5253083,0.8521715000000001,0.44648658702341437,0.8180040711692514,0.44648658702341437,2.159639055146292,0.44648658702341437,1.0
0.4456125,0.8741304999999999,0.37959644742964394,0.7272451642228926,0.37959644742964394,1.4055469849916629,0.37959644742964394,1.0
0.361486,0.8791694999999999,0.3360158016506536,0.6626866600877773,0.3360158016506536,1.615135493523548,0.3360158016506536,1.0
0.2426275,0.8586750000000001,0.2966163914425771,0.609756698909508,0.2966163914425771,2.455287405825197,0.2966163914425771,1.0
0.19417250000000003,0.8736984999999999,0.2213925312117768,0.565991301709053,0.2213925312117768,2.3417086431146146,0.22139253121177682,1.0
0.15422000000000002,0.8659265,0.19043168818334683,0.551226930019137,0.19043168818334683,1.865996042095218,0.19043168818334677,1.0
0.137231,0.7752395000000001,0.27116005736596804,0.6289111536859562,0.27116005736596804,2.468311250317391,0.27116005736596804,1.0
0.12823250000000003,0.672856,0.33564607020279746,0.7228867582124936,0.33564607020279746,2.0771436461890893,0.33564607020279746,1.0
0.12957849999999999,0.650964,0.35223224761292166,0.745145610551367,0.35223224761292166,1.8122930356614098,0.35223224761292166,1.0
0.12892199999999998,0.6098975,0.3707852840175708,0.7842299794549986,0.3707852840175708,1.427210607150458,0.3707852840175708,1.0
0.131369,0.5598165,0.3940301527284223,0.8335800724556618,0.3940301527284223,1.4423348438713235,0.3940301527284223,1.0
0.148102,0.4771035,0.44750937910473426,0.9235542384065373,0.44750937910473426,2.143413863913115,0.44750937910473426,1.0
0.144967,0.4499555,0.43442120817709023,0.9441285445996015,0.43442120817709023,2.3219571558011602,0.43442120817709023,1.0
0.135266,0.41449400000000003,0.3974902837518739,0.9641202263319671,0.3974902837518739,2.557461544796392,0.3974902837518739,1.0
0.148524,0.3516745,0.40189170658419526,1.0251603568381233,0.40189170658419526,2.1136437829078747,0.40189170658419526,1.0
0.14906000000000003,0.3327745,0.39049007418149917,1.0390648564380829,0.39049007418149917,1.9965679644808578,0.39049007418149917,1.0
0.15192650000000002,0.3006895,0.37222600880263573,1.0634436029541625,0.37222600880263573,1.8416771405626569,0.37222600880263573,1.0
0.11308449999999998,0.23131000000000002,0.23110206808770434,1.0613908640264458,0.23110206808770434,1.2051786935086777,0.23110206808770428,1.0
0.128241,0.1497735,0.17774756103494943,1.1116094261984721,0.17774756103494943,2.207448380262158,0.17774756103494949,1.0
0.1354765,0.50833735,0.412736619895558,0.8843252435840543,0.412736619895558,1.9131949454218518,0.412736619895558,1.0
0.13181949999999998,0.7504955,0.28408758056961264,0.6495834319128151,0.28408758056961264,2.6106015691311333,0.28408758056961264,1.0
0.12785400000000002,0.85856,0.16805765922967386,0.5437469675034197,0.16805765922967386,1.6941656490078154,0.16805765922967386,1.0
0.260622,0.8638844999999999,0.30286166506653855,0.6152820925050579,0.30286166506653855,2.533690701635879,0.30286166506653855,1.0
0.587816,0.874036,0.3709028378583198,0.8385148989549445,0.3709028378583198,2.6916654551583505,0.3709028378583198,1.0
0.712044,0.870241,0.3116924844753474,0.95573423821122,0.3116924844753474,1.5162381304720953,0.3116924844753474,1.0
0.8376060000000001,0.876798,0.18432467982925263,1.0712554379639128,0.18432467982925263,2.0587822881035227,0.1843246798292526,1.0
0.8886915,0.2580425,0.24829970843629084,2.27528556634532,0.24829970843629084,2.8542480967387265,0.2482997084362908,1.0
0.343516,0.12233450000000001,0.3305319107146639,1.3889530613959657,0.3305319107146639,2.1414936229906956,0.3305319107146639,1.0
0.17365799999999998,0.11478450000000001,0.18308914370743645,1.1740772483999489,0.18308914370743645,1.8910204914193787,0.18308914370743645,1.0
0.9099395,0.7685580000000001,0.18556759987712418,1.3761064530254006,0.18556759987712418,1.0681048012056213,0.18556759987712423,1.0
0.11978450000000002,0.7136765,0.28775716356186104,0.6773618579982275,0.28775716356186104,2.598855965309969,0.28775716356186104,1.0
0.173941,0.8649525,0.21391780966403914,0.5631541837876441,0.21391780966403914,2.0767291877426883,0.21391780966403917,1.0
0.8031865,0.8717485,0.22728392219968668,1.0441895692808345,0.22728392219968668,1.643485070430418,0.22728392219968674,1.0
0.8678135,0.8470665,0.18646411443246785,1.162173367235685,0.18646411443246785,2.1549041470755603,0.1864641144324679,1.0
0.8869895,0.36463999999999996,0.3166611718480217,2.1255427263447197,0.3166611718480217,1.5283612312408268,0.3166611718480217,1.0
0.884378,0.16958050000000002,0.18046027857183322,2.3528337529511782,0.18046027857183322,2.0450392327714018,0.18046027857183322,1.0
0.709625,0.1335075,0.32207374043695713,1.997308945836378,0.32207374043695713,2.4236966534252162,0.32207374043695713,1.0
0.6852545,0.12035249999999997,0.30837946355182033,1.9557422242677407,0.30837946355182033,2.2630172297967537,0.30837946355182033,1.0
0.22401149999999997,0.10363299999999998,0.2069705824279769,1.2377208959525505,0.2069705824279769,1.1814194256048327,0.20697058242797683,1.0
0.895167,0.7935924999999999,0.19533024513038968,1.3039236927255886,0.19533024513038968,1.3741812219832017,0.19533024513038966,1.0
0.6891245,0.142517,0.3587282578620781,1.951919807084939,0.3587282578620781,2.180604313673547,0.3587282578620781,1.0
0.8709335,0.187622,0.2192729836886536,2.3065006022278327,0.2192729836886536,2.2504641939110357,0.21927298368865356,1.0
0.8679805,0.376678,0.3730965496472048,2.0669915327923767,0.3730965496472048,1.5569618103757643,0.3730965496472048,1.0
0.8644125,0.869308,0.16492386110264215,1.1148458019530003,0.16492386110264215,2.3468386563919483,0.16492386110264212,1.0
0.79711,0.8500845,0.2700317702148105,1.0773090837691335,0.2700317702148105,1.8040661839047583,0.2700317702148105,1.0
0.162947,0.845321,0.22877686289046328,0.5760155667516084,0.22877686289046328,1.9843042179156318,0.22877686289046328,1.0
0.141081,0.7209375,0.32962781575494843,0.684771632917627,0.32962781575494843,2.3959286750376156,0.32962781575494843,1.0
0.1945985,0.12301450000000003,0.21633793559281603,1.1965781392940618,0.21633793559281603,1.6316232633414343,0.216337935592816,1.0
0.32927,0.1397505,0.36537836002676566,1.3630703940009228,0.36537836002676566,1.9628226379020992,0.36537836002676566,1.0
0.8733145,0.274468,0.29428954280370745,2.2210539089077366,0.29428954280370745,2.6127899040279807,0.29428954280370745,1.0
0.827851,0.8565225000000001,0.2242846752803577,1.0988016830934282,0.2242846752803577,1.9563322371980947,0.22428467528035767,1.0
0.718763,0.8487675,0.3535917899786995,0.998358080371087,0.3535917899786995,1.7614617360478249,0.3535917899786995,1.0
0.602666,0.8571325000000001,0.4115383372221389,0.8763321243132538,0.4115383372221389,2.4052277270568427,0.4115383372221389,1.0
0.257111,0.8416600000000001,0.3448682000081669,0.6368121558969512,0.3448682000081669,2.1549082729927336,0.3448682000081669,1.0
0.137206,0.8380955,0.20347374649973393,0.5682475844478216,0.20347374649973393,1.9527381609952792,0.20347374649973393,1.0
0.156202,0.4995801405,0.4712633309131106,0.9108488457017486,0.4712633309131106,2.001550983178458,0.4712633309131106,1.0
0.1471695,0.1376095,0.1868823361981978,1.136817993081981,0.1868823361981978,2.187098698645713,0.18688233619819783,1.0
0.12096299999999999,0.21023399999999998,0.2275645512745658,1.0797879348594235,0.2275645512745658,1.4445609129868204,0.22756455127456576,1.0
0.16531200000000001,0.28260450000000004,0.3849890202490998,1.0892035015247064,0.3849890202490998,1.9791398865594634,0.3849890202490998,1.0
0.16609800000000002,0.318079,0.4192374644008944,1.0670776563536035,0.4192374644008944,1.9969602075072386,0.4192374644008944,1.0
0.1541515,0.3734595,0.42926547299337336,1.0147877748965257,0.42926547299337336,2.1603993714009544,0.42926547299337336,1.0
0.148192,0.39607749999999997,0.42520860377226405,0.9913522229971231,0.42520860377226405,2.3158653714576403,0.42520860377226405,1.0
0.16020099999999998,0.4333975,0.47178757197879717,0.972745889275379,0.47178757197879717,2.1155777053444607,0.47178757197879717,1.0
0.17056549999999998,0.47838305,0.5093928611087669,0.9433811940788918,0.5093928611087669,1.9709025231713884,0.5093928611087669,1.0
0.1388355,0.5810415,0.4088477374872789,0.8197353581949348,0.4088477374872789,1.4995960239437771,0.4088477374872789,1.0
0.1482815,0.621363,0.41691911252790126,0.7883520871827596,0.41691911252790126,1.743937964757515,0.41691911252790126,1.0
0.148468,0.6630175,0.3920010106737538,0.7474228383700838,0.3920010106737538,1.9768824511190555,0.3920010106737538,1.0
0.15361750000000002,0.7906580000000001,0.28368355438647463,0.624051380808053,0.28368355438647463,2.175421548785061,0.28368355438647463,1.0
0.1916655,0.8513385,0.25501726811529074,0.5867762298771599,0.25501726811529074,2.1511320806787206,0.25501726811529074,1.0
0.22404249999999998,0.8459924999999999,0.30103962577812093,0.6116097825413264,0.30103962577812093,2.208628856685138,0.30103962577812093,1.0
0.34598850000000003,0.8628575,0.36970056168080595,0.671303076394491,0.36970056168080595,1.8751848366406358,0.36970056168080595,1.0
0.45985275,0.8567104999999999,0.4316508926487214,0.7602559464056128,0.4316508926487214,1.707160472401704,0.4316508926487214,1.0
0.5232126,0.8297695,0.50830998298919,0.8476352858628435,0.50830998298919,1.9715573687596168,0.50830998298919,1.0
0.5448541,0.8411305,0.47389417932659444,0.8498916416547662,0.47389417932659444,2.109582938267902,0.47389417932659444,1.0
0.7747265,0.8361879999999999,0.31998844696046774,1.0784406213755815,0.31998844696046774,1.9519535445920941,0.31998844696046774,1.0
0.836441,0.6545715,0.43469883593861247,1.5037728016559226,0.43469883593861247,2.0132321752051534,0.43469883593861247,1.0
0.857402,0.6518355,0.38479921425611263,1.5411247098573093,0.38479921425611263,2.120936061486966,0.38479921425611263,1.0
0.8658870000000001,0.616062,0.3820869627179153,1.6263766268873039,0.3820869627179153,2.469685742687135,0.3820869627179153,1.0
0.8520380000000001,0.52133735,0.44726972684483113,1.7864767202945648,0.44726972684483113,2.135171348058891,0.44726972684483113,1.0
0.8619950000000001,0.4702865,0.41827097911335354,1.8980472754603264,0.41827097911335354,1.726742152511159,0.41827097911335354,1.0
0.8620030000000001,0.42206699999999997,0.4075494823399871,1.981516473987317,0.4075494823399871,1.4881752353204631,0.4075494823399871,1.0
0.8438095,0.3467495,0.41766417379397996,2.0617894777740564,0.41766417379397996,1.9509128395291564,0.41766417379397996,1.0
0.865158,0.30775600000000003,0.3383440398723869,2.1607259311365854,0.3383440398723869,2.2617564035132216,0.3383440398723869,1.0
0.861092,0.2434805,0.29269102016552767,2.2295711244905623,0.29269102016552767,2.495919627690884,0.29269102016552767,1.0
0.8067635,0.1695505,0.28969598503149724,2.1771487936677536,0.28969598503149724,1.9739122053436313,0.28969598503149724,1.0
0.605638,0.141691,0.4070851551621388,1.7959994443877159,0.4070851551621388,1.5859196354147254,0.4070851551621388,1.0
0.580715,0.152302,0.44569894569380136,1.7463346414038978,0.44569894569380136,1.7328545581907004,0.44569894569380136,1.0
0.52288875,0.148644,0.44902731980655813,1.6500303988100158,0.44902731980655813,1.860652451695161,0.44902731980655813,1.0
0.40529550000000003,0.13530399999999998,0.39426671981185646,1.4725393030815,0.39426671981185646,2.5445811166849293,0.39426671981185646,1.0
0.205903,0.13732850000000002,0.2520256029146951,1.2056801928587388,0.2520256029146951,1.6459888661907427,0.2520256029146951,1.0
0.3151435,0.11285250000000002,0.2902412751531332,1.353112931579347,0.2902412751531332,1.7145229505233368,0.2902412751531332,1.0
0.7731775000000001,0.1450705,0.2877583544501468,2.121518381539542,0.2877583544501468,2.3587399454519287,0.2877583544501468,1.0
0.8660475000000001,0.1437565,0.17828629843649035,2.3288662675487593,0.17828629843649035,1.7579520051484356,0.17828629843649035,1.0
0.8591405,0.44656450000000003,0.4222012159244577,1.9342519205029294,0.4222012159244577,1.6048002095121916,0.4222012159244577,1.0
0.8576969999999999,0.5907035,0.4148813951939653,1.6632381168661527,0.4148813951939653,2.439000147133075,0.4148813951939653,1.0
0.8492505,0.802922,0.2646829372037498,1.2269933695396407,0.2646829372037498,1.83970619093114,0.2646829372037498,1.0
0.7376485,0.868341,0.29501579164627023,0.9837656289304171,0.29501579164627023,1.4035183470012005,0.29501579164627023,1.0
0.673826,0.8731515000000001,0.3316058508951919,0.9152412914647184,0.3316058508951919,1.9082370300760612,0.3316058508951919,1.0
0.2975295,0.8618985,0.33816261547238574,0.6406067375490246,0.33816261547238574,2.320400563649754,0.33816261547238574,1.0
0.1221795,0.813157,0.2074080141469433,0.5833051555627328,0.2074080141469433,2.2760648903602343,0.20740801414694332,1.0
0.15315,0.26814550000000004,0.34535162917859774,1.0846398439520208,0.34535162917859774,1.7625637848249962,0.34535162917859774,1.0
0.875254,0.719447,0.29471704013091504,1.4299650654111624,0.29471704013091504,1.4041192228233288,0.29471704013091504,1.0
0.8690599999999999,0.5671155,0.3910009392210873,1.7288215815217012,0.3910009392210873,2.594756821437781,0.3910009392210873,1.0
0.8434665,0.13434649999999998,0.19342575626536374,2.2828336903984474,0.19342575626536374,1.8913644629808093,0.19342575626536374,1.0
0.25482499999999997,0.13355650000000002,0.29239225151839204,1.2674254793058657,0.29239225151839204,1.418038384293014,0.29239225151839204,1.0
0.36117,0.1364825,0.3768341856376284,1.4085242529723527,0.3768341856376284,2.269895051594863,0.3768341856376284,1.0
0.4899545,0.13739,0.4181375697389519,1.601720698434962,0.4181375697389519,2.0986791682706065,0.4181375697389519,1.0
0.8778349999999999,0.5476621,0.37025017261988497,1.7822938674297955,0.37025017261988497,2.5819541412124436,0.37025017261988497,1.0
0.5679135,0.858969,0.4189871229257752,0.8437371698953214,0.4189871229257752,2.4451450337263236,0.4189871229257752,1.0
0.36315949999999997,0.8568025,0.3952795551278495,0.6900777379741577,0.3952795551278495,1.7718010297590931,0.3952795551278495,1.0
0.135816,0.797589,0.24578357229057124,0.6063291958567951,0.24578357229057124,2.342723554773632,0.24578357229057124,1.0
0.13827250000000002,0.6927555,0.34602632873517836,0.7106056227264361,0.34602632873517836,2.240825384536491,0.34602632873517836,1.0
0.13509300000000002,0.53318325,0.4095450958588921,0.8614042452322004,0.4095450958588921,1.6717528487509385,0.4095450958588921,1.0
0.133069,0.1716915,0.20851356014580982,1.1091467530986123,0.20851356014580982,1.9440300721270334,0.2085135601458098,1.0
0.14341949999999998,0.19166899999999998,0.2466582736373552,1.112580947755894,0.2466582736373552,1.8073510684196321,0.24665827363735526,1.0
0.1545825,0.5219398,0.46566192900223585,0.8888394510036095,0.46566192900223585,1.9092516344413766,0.46566192900223585,1.0
0.1585805,0.683069,0.40096717690094186,0.7349132905561477,0.40096717690094186,2.046198347248416,0.40096717690094186,1.0
0.15228799999999998,0.812916,0.2552747299301861,0.6013702827767842,0.2552747299301861,2.1005114046178126,0.2552747299301861,1.0
0.3831995,0.846573,0.43269766214800875,0.7164216817919504,0.43269766214800875,1.800556330610097,0.43269766214800875,1.0
0.5768985,0.838341,0.47219190884380874,0.8816879072219397,0.47219190884380874,2.0935597065889517,0.47219190884380874,1.0
0.8554105000000001,0.54950285,0.43348524517424886,1.7392554473747746,0.43348524517424886,2.3247938950548916,0.43348524517424886,1.0
0.47340125,0.15262949999999997,0.4597256265037813,1.5684776287713302,0.4597256265037813,2.1256936578842143,0.4597256265037813,1.0
0.3762625,0.15316999999999997,0.428308693319926,1.4230485706539229,0.428308693319926,2.1821422673655846,0.428308693319926,1.0
0.24758799999999997,0.15486100000000003,0.32808880181391054,1.2505782829292051,0.32808880181391054,1.779528584448959,0.32808880181391054,1.0
0.847722,0.15644049999999998,0.2172529496585421,2.2778872530316145,0.2172529496585421,1.9486777954337617,0.21725294965854214,1.0
0.8469065,0.571049,0.45115156775205834,1.6833898689987687,0.45115156775205834,2.24631194732335,0.45115156775205834,1.0
0.8609454999999999,0.736811,0.31130523890546724,1.3744519231067773,0.31130523890546724,1.5179946269853415,0.31130523890546724,1.0
0.14841100000000002,0.24614999999999998,0.3140027922973536,1.0917928674407231,0.3140027922973536,1.6635278419831936,0.3140027922973536,1.0
0.3106945,0.8436520000000001,0.3906851488526312,0.6696137689274053,0.3906851488526312,2.0799974799430214,0.3906851488526312,1.0
0.6599655,0.8554269999999999,0.3844885342458026,0.9307264652602665,0.3844885342458026,2.0509609962743895,0.3844885342458026,1.0
0.7409765,0.8460885,0.33792320740098697,1.025428680634308,0.33792320740098697,1.7653166042096253,0.33792320740098697,1.0
0.829487,0.8136765,0.28200800836480344,1.1822478137922987,0.28200800836480344,2.026230051147714,0.28200800836480344,1.0
0.8446745,0.609052,0.4415872543536558,1.6059735747263209,0.4415872543536558,2.187706250864514,0.4415872543536558,1.0
0.8417045000000001,0.46078585,0.4734387578500866,1.8764485111355023,0.4734387578500866,1.894139646759342,0.4734387578500866,1.0
0.7839659999999999,0.1648155,0.31072019820649655,2.1314486181189247,0.31072019820649655,2.027977300450223,0.31072019820649655,1.0
0.307722,0.13409349999999998,0.3365538839936226,1.3360813089535744,0.3365538839936226,1.7325431760281416,0.3365538839936226,1.0
0.22139599999999998,0.15364450000000002,0.2974337283815314,1.218705667909541,0.2974337283815314,1.7914695901498863,0.2974337283815314,1.0
0.53843755,0.16490700000000003,0.49159875685443327,1.6673628246586605,0.49159875685443327,1.9780201867540366,0.49159875685443327,1.0
0.5958235000000001,0.16897450000000003,0.48349850062604854,1.763448237900642,0.48349850062604854,2.0422882208740774,0.48349850062604854,1.0
0.618366,0.1602445,0.44945468186960025,1.8088435170645938,0.44945468186960025,1.904626834104029,0.44945468186960025,1.0
0.8463305,0.2604615,0.33887072972712273,2.178181396853693,0.33887072972712273,2.237846864795406,0.33887072972712273,1.0
0.842886,0.310948,0.3926529258154043,2.10896507482604,0.3926529258154043,2.0733459896642383,0.3926529258154043,1.0
0.8215095,0.343757,0.46902604377319657,2.0204911490466033,0.46902604377319657,2.0431500917547014,0.46902604377319657,1.0
0.8419555000000001,0.432282,0.46562183490205294,1.9253114993176388,0.46562183490205294,1.845149434655167,0.46562183490205294,1.0
0.848058,0.48795045,0.4590888934640755,1.8403621232013325,0.4590888934640755,1.93829964712524,0.4590888934640755,1.0
0.8295980000000001,0.519697,0.5091516967679132,1.7498201796865636,0.5091516967679132,1.9744760002296475,0.5091516967679132,1.0
0.8490605,0.630999,0.4184923953422213,1.569725497942942,0.4184923953422213,2.181937440342182,0.4184923953422213,1.0
0.8143815,0.6590005,0.4833651988864784,1.4624305926779864,0.4833651988864784,1.9496450145558377,0.4833651988864784,1.0
0.54273915,0.8187305,0.534336912292698,0.880222571235899,0.534336912292698,1.8039667835131452,0.534336912292698,1.0
0.5105301,0.811184,0.5586971992391662,0.8628716003676395,0.5586971992391662,1.9200444117057849,0.5586971992391662,1.0
0.4519627,0.835639,0.48810242683766236,0.7816643595409358,0.48810242683766236,1.9658191727676482,0.48810242683766236,1.0
0.3478835,0.8404375,0.42671203030879534,0.6987573810097046,0.42671203030879534,1.9638401820818383,0.42671203030879534,1.0
0.205314,0.833523,0.3002941023686449,0.6129655206495901,0.3002941023686449,2.0023801035422992,0.3002941023686449,1.0
0.18062850000000003,0.8317315000000001,0.27108547199379207,0.5998061327314242,0.27108547199379207,1.992146357165315,0.27108547199379207,1.0
0.1639135,0.646657,0.44113649862732024,0.7754965263234593,0.44113649862732024,1.980895605872632,0.44113649862732024,1.0
0.1599585,0.60213,0.4570601198096763,0.8166031546924875,0.4570601198096763,1.8817238040123936,0.4570601198096763,1.0
0.15458650000000002,0.564974,0.45709069068471087,0.8482251929876515,0.45709069068471087,1.7876401432041704,0.45709069068471087,1.0
0.1834465,0.45993485,0.5406261850572608,0.9722973883298712,0.5406261850572608,1.7867967367495412,0.5406261850572608,1.0
0.1697075,0.389494,0.47792860410751997,1.0181649353005908,0.47792860410751997,1.9500645466030135,0.47792860410751997,1.0
0.1769945,0.3377645,0.46074444818458077,1.0649306104585736,0.46074444818458077,1.983860955926731,0.46074444818458077,1.0
0.1834265,0.29595099999999996,0.43671125611226796,1.1005824125035246,0.43671125611226796,2.2012503952180498,0.43671125611226796,1.0
0.1373415,0.225661,0.2722638192995883,1.0902626309882062,0.2722638192995883,1.5292491747236667,0.2722638192995883,1.0
0.169657,0.13685750000000002,0.2117948753514629,1.1629117911411622,0.2117948753514629,1.96998463129986,0.2117948753514629,1.0
0.24087999999999998,0.8260775,0.35674287746630245,0.6430556339553612,0.35674287746630245,1.8656664366217588,0.35674287746630245,1.0
0.696692,0.844393,0.38277398172382204,0.983824709600217,0.38277398172382204,1.889020205072593,0.38277398172382204,1.0
0.81568,0.8375985,0.26724339425036864,1.120874016441222,0.26724339425036864,1.97376672547912,0.26724339425036864,1.0
0.8516969999999999,0.2807085,0.34677715093582606,2.166038099081498,0.34677715093582606,2.2840067561411876,0.34677715093582606,1.0
0.3334805,0.16185300000000002,0.4217341856449062,1.3597272203943367,0.4217341856449062,2.0002513570512366,0.4217341856449062,1.0
0.1569415,0.704978,0.3785196008061792,0.7117329696917365,0.3785196008061792,2.120493890076598,0.3785196008061792,1.0
0.80006,0.827779,0.3026513040505072,1.121696113865819,0.3026513040505072,2.0613311623136927,0.3026513040505072,1.0
0.8517205,0.3922295,0.42366875448319474,2.0094810794863514,0.42366875448319474,1.6957127248941797,0.42366875448319474,1.0
0.8551,0.203608,0.26243892649011236,2.256113815138512,0.26243892649011236,2.2558416302630153,0.26243892649011236,1.0
0.6711085,0.15599600000000002,0.4043082546099243,1.9093707699871045,0.4043082546099243,2.016707683923545,0.4043082546099243,1.0
0.278014,0.8496095,0.348830973758768,0.6415794177633775,0.348830973758768,2.2608718053811074,0.348830973758768,1.0
0.1525955,0.7588025,0.31700359498540254,0.6549569740313336,0.31700359498540254,2.2585361895140794,0.31700359498540254,1.0
0.4368835,0.8533930000000001,0.435758198496425,0.7472196363889635,0.435758198496425,1.657312706540445,0.435758198496425,1.0
0.503774875,0.8456475,0.46609833025446024,0.8094948893254685,0.46609833025446024,2.0163544694501043,0.46609833025446024,1.0
0.8357479999999999,0.6906205,0.40755345549572813,1.4315980316515884,0.40755345549572813,1.9801469914912437,0.40755345549572813,1.0
0.8458319999999999,0.2270255,0.30464169303121935,2.2128724491904608,0.30464169303121935,2.211872962087484,0.30464169303121935,1.0
0.646405,0.153206,0.41483120807999413,1.8643881350848084,0.41483120807999413,1.9064456003752805,0.41483120807999413,1.0
0.562515,0.1651435,0.4863180313608373,1.7078625611326559,0.4863180313608373,1.9734750196765813,0.4863180313608373,1.0
0.2881555,0.11637750000000002,0.28122148004124153,1.316019667228221,0.28122148004124153,1.3889561494471239,0.28122148004124153,1.0
0.7440535,0.14170500000000003,0.3101291124260594,2.062612107652579,0.3101291124260594,2.4505016459112925,0.3101291124260594,1.0
0.84624,0.7808085,0.2951629355592175,1.2669064798323824,0.2951629355592175,1.7985987062063016,0.2951629355592175,1.0
0.634752,0.8610295,0.3855228922193689,0.898867357517895,0.3855228922193689,2.282217479006545,0.3855228922193689,1.0
0.8667475,0.7561855,0.2818026000591372,1.34303367218345,0.2818026000591372,1.4149818128442386,0.2818026000591372,1.0
0.8443700000000001,0.7585335,0.32309072815604767,1.3086511226670425,0.32309072815604767,1.7961272888900972,0.32309072815604767,1.0
0.620436,0.8436715,0.43825759520339264,0.9127022265773134,0.43825759520339264,2.1481818732069304,0.43825759520339264,1.0
0.729941,0.159229,0.35983433335295845,2.023011262827723,0.35983433335295845,2.1298677255449796,0.35983433335295845,1.0
0.285796,0.13875349999999997,0.33018241794900105,1.3054443308558143,0.33018241794900105,1.6078403568017068,0.33018241794900105,1.0
0.5775399999999999,0.18189149999999998,0.524867066717366,1.7236695580885117,0.524867066717366,2.281372259028717,0.524867066717366,1.0
0.656864,0.1731275,0.4558997492325493,1.871781907273754,0.4558997492325493,2.0223196229296225,0.4558997492325493,1.0
0.83109,0.2440235,0.35107858459098157,2.163100331950284,0.35107858459098157,1.9579947249883844,0.35107858459098157,1.0
0.836048,0.7131185,0.3862507730217074,1.3875089331967827,0.3862507730217074,1.9607221886931667,0.3862507730217074,1.0
0.4813734,0.8477505000000001,0.45948803741370664,0.7887487024098783,0.45948803741370664,1.9076797086308948,0.45948803741370664,1.0
0.4164505,0.8439715,0.454658534869841,0.7439083830359448,0.454658534869841,1.800818092001264,0.454658534869841,1.0
0.1691565,0.774034,0.33028137439056465,0.6505272226113621,0.33028137439056465,1.9578175312281385,0.33028137439056465,1.0
0.27431,0.8274165,0.3916501865595004,0.6634458345604574,0.3916501865595004,1.9001834371940993,0.3916501865595004,1.0
0.691839,0.16474250000000001,0.40758944861233104,1.943905140276767,0.40758944861233104,2.016567350656969,0.40758944861233104,1.0
0.8331390000000001,0.20850449999999998,0.3049160123919504,2.2026581333965427,0.3049160123919504,1.9974014614902926,0.3049160123919504,1.0
0.838198,0.4102125,0.4674720425449357,1.9540882274818272,0.4674720425449357,1.909108445105257,0.4674720425449357,1.0
0.781652,0.8148405000000001,0.34802536447157817,1.1248919195833427,0.34802536447157817,2.2825549641955925,0.34802536447157817,1.0
0.173997,0.7196535,0.40088038813304566,0.7089968750098085,0.40088038813304566,1.8841916035274682,0.40088038813304566,1.0
0.32998700000000003,0.18408000000000002,0.47047437942401515,1.3446066995496566,0.47047437942401515,2.0203207086538293,0.47047437942401515,1.0
0.8319225,0.291442,0.3995014312634946,2.110624891257025,0.3995014312634946,1.9811182580298667,0.3995014312634946,1.0
0.6810685,0.828202,0.43296933876469024,0.9951616897104921,0.43296933876469024,2.025895570995036,0.43296933876469024,1.0
0.24824049999999998,0.8048155,0.40466982907696064,0.6706636804564543,0.40466982907696064,1.4882498129613144,0.40466982907696064,1.0
0.18473250000000002,0.15355999999999997,0.25438054816833827,1.1748633305434877,0.25438054816833827,1.9183231102055345,0.25438054816833827,1.0
0.197868,0.3132045,0.4849240518287424,1.1049177979197875,0.4849240518287424,2.205490277637467,0.4849240518287424,1.0
0.18528899999999998,0.3732625,0.5067758269706896,1.0470368280406963,0.5067758269706896,1.7649476581799952,0.5067758269706896,1.0
0.1968805,0.47798395,0.5784422689222803,0.9689055374087454,0.5784422689222803,1.7825932236591953,0.5784422689222803,1.0
0.17655749999999998,0.5698225,0.5140444918084479,0.8623102265226743,0.5140444918084479,2.179380974957592,0.5140444918084479,1.0
0.1856955,0.641018,0.49766928634721275,0.7983496845499642,0.49766928634721275,2.163182713796181,0.49766928634721275,1.0
0.194243,0.8139350000000001,0.3162226305870139,0.6260987427961388,0.3162226305870139,1.8223988956625954,0.3162226305870139,1.0
0.36339,0.8241345,0.47721963416129415,0.7291996806741867,0.47721963416129415,2.0925997926495388,0.47721963416129415,1.0
0.4492845,0.813299,0.5464711074635501,0.8088265677975446,0.5464711074635501,2.3012015725429293,0.5464711074635501,1.0
0.4885653,0.8160625,0.5458774780933021,0.8374508497202526,0.5458774780933021,2.06840281235983,0.5458774780933021,1.0
0.52994975,0.8002184999999999,0.5846323441713549,0.8954759648689387,0.5846323441713549,1.6873045212052382,0.5846323441713549,1.0
0.800315,0.6765615,0.49897588603260823,1.4085763827491409,0.49897588603260823,2.1081025326708933,0.49897588603260823,1.0
0.8267105,0.6335935,0.472961278702184,1.5300031232738989,0.472961278702184,1.927307698142648,0.472961278702184,1.0
0.817605,0.500659545,0.5421632239938247,1.7628732740935553,0.5421632239938247,1.996368071018782,0.5421632239938247,1.0
0.8245549999999999,0.4465465,0.516323308959842,1.8685285011847093,0.516323308959842,2.1392718863442934,0.516323308959842,1.0
0.806744,0.3267795,0.48810206255199023,2.0136704642266054,0.48810206255199023,1.9407943991946845,0.48810206255199023,1.0
0.6366285,0.17338750000000003,0.47116706180512796,1.8341208664339468,0.47116706180512796,2.067776373338119,0.47116706180512796,1.0
0.550449,0.1839325,0.5393708297371103,1.6763483649510265,0.5393708297371103,2.2602550463382385,0.5393708297371103,1.0
0.23380050000000002,0.17241649999999997,0.34553967847089473,1.2263877384555755,0.34553967847089473,2.1031658945058282,0.34553967847089473,1.0
0.3034555,0.15618500000000002,0.38420651330436506,1.3218889624081611,0.38420651330436506,1.895203495218425,0.38420651330436506,1.0
0.7636620000000001,0.1745105,0.3523824716622186,2.0817483330517588,0.3523824716622186,1.857543188554459,0.3523824716622186,1.0
0.8277985,0.47847405,0.5138051504021895,1.8200447404958782,0.5138051504021895,2.041105324842027,0.5138051504021895,1.0
0.808054,0.8068299999999999,0.32342934272340024,1.170088458023465,0.32342934272340024,2.219730136334743,0.32342934272340024,1.0
0.7294404999999999,0.8267709999999999,0.388968697561914,1.0469594626938918,0.388968697561914,2.1142321711570724,0.388968697561914,1.0
0.32746600000000003,0.8286534999999999,0.43919190990976653,0.6982342554043175,0.43919190990976653,1.9902764625765668,0.43919190990976653,1.0
0.1596415,0.226653,0.3141270577280921,1.114348487056069,0.3141270577280921,1.8805460071210833,0.3141270577280921,1.0
0.8339460000000001,0.589441,0.4787886785030839,1.6266217327711636,0.4787886785030839,2.0114717911712807,0.4787886785030839,1.0
0.850441,0.17877549999999998,0.24112624157906906,2.2670520261485434,0.24112624157906906,2.0717075237343088,0.24112624157906903,1.0
0.2696375,0.15038,0.34099800936818125,1.2802090124787178,0.34099800936818125,1.718270882611908,0.34099800936818125,1.0
0.39542,0.1649695,0.46887876120491495,1.445138354543337,0.46887876120491495,2.0294543776816463,0.46887876120491495,1.0
0.48737205,0.1702665,0.509360786416892,1.5815120276919679,0.509360786416892,1.984012693904835,0.509360786416892,1.0
0.8332345,0.5533055,0.49327041816410305,1.693991407104963,0.49327041816410305,1.9984275719374707,0.49327041816410305,1.0
0.597969,0.83045,0.4839608251250417,0.9123987099329173,0.4839608251250417,1.947731307963223,0.4839608251250417,1.0
0.17235250000000002,0.8027340000000001,0.29934553390358376,0.6237351905796144,0.29934553390358376,1.9416657496303693,0.29934553390358376,1.0
0.1740105,0.6666935,0.450177515292989,0.7630210016774247,0.450177515292989,1.9999302070164688,0.450177515292989,1.0
0.16153050000000002,0.5433402,0.4814639368044035,0.8748629154669264,0.4814639368044035,1.9295269295473418,0.4814639368044035,1.0
0.158783,0.1752305,0.25025850095874974,1.136640829665882,0.25025850095874974,1.976203596021032,0.25025850095874974,1.0
0.50191977,0.156445,0.4719283393919563,1.6119501704497605,0.4719283393919563,1.9930723175570266,0.4719283393919563,1.0
0.16967749999999998,0.2528785,0.36256451344457724,1.1115216853716172,0.36256451344457724,2.0566389361038127,0.36256451344457724,1.0
0.51675965,0.17029300000000003,0.5091269762948202,1.6286638327623584,0.5091269762948202,2.0212201615786127,0.5091269762948202,1.0
0.8470219999999999,0.369019,0.4237160342856105,2.0357147335300585,0.4237160342856105,1.8410106865672349,0.4237160342856105,1.0
0.17077900000000001,0.6217025,0.4742386805964543,0.8059488512262422,0.4742386805964543,2.058052537407716,0.4742386805964543,1.0
0.1647885,0.41127,0.47577856411907665,0.9956549542447118,0.47577856411907665,2.035212237093415,0.47577856411907665,1.0
0.15913100000000002,0.1566665,0.22652148944783487,1.1440637395298463,0.22652148944783487,2.026527408785581,0.2265214894478349,1.0
0.711365,0.8275185,0.4061522099222831,1.026934480734082,0.4061522099222831,2.0816402533340805,0.4061522099222831,1.0
0.6957845,0.8112865,0.45633651756473975,1.038314489152389,0.45633651756473975,2.2106231700849546,0.45633651756473975,1.0
0.18625550000000002,0.404531,0.5276591404523772,1.022867717333488,0.5276591404523772,1.6484940660857714,0.5276591404523772,1.0
0.1823395,0.6023995,0.5142123914488378,0.8348145641971412,0.5142123914488378,2.2725465393453383,0.5142123914488378,1.0
0.830757,0.3845655,0.47401848469955216,1.9795437249570773,0.47401848469955216,2.0399246963004143,0.47401848469955216,1.0
0.51714855,0.1927895,0.5684838222707492,1.61604330710309,0.5684838222707492,2.150164221716599,0.5684838222707492,1.0
0.18437949999999997,0.269911,0.41050393353779135,1.1179845463797367,0.41050393353779135,2.3048993044817534,0.41050393353779135,1.0
0.18127900000000002,0.1756545,0.28268383287507837,1.1623275421432113,0.28268383287507837,2.0458555673111345,0.28268383287507837,1.0
0.17642950000000002,0.52648,0.5245022606800998,0.9041575160051902,0.5245022606800998,2.087590453397105,0.5245022606800998,1.0
0.18976150000000003,0.6827605,0.47143247236707514,0.7585091626088994,0.47143247236707514,1.8740233943561582,0.47143247236707514,1.0
0.187844,0.7864165000000001,0.34599179798969615,0.650114413071452,0.34599179798969615,1.6993627778942333,0.34599179798969615,1.0
0.580489,0.8162834999999999,0.5282965646729765,0.9177504627599006,0.5282965646729765,1.6845759867995809,0.5282965646729765,1.0
0.8117194999999999,0.55989,0.5477666510497458,1.6458264971168786,0.5477666510497458,1.6418275932151447,0.5477666510497458,1.0
0.391114,0.18705349999999998,0.5222815114195779,1.427785993424272,0.5222815114195779,1.6677578732006766,0.5222815114195779,1.0
0.2842195,0.16751549999999998,0.3912448885708817,1.291956914972353,0.3912448885708817,2.012784940473439,0.3912448885708817,1.0
0.828666,0.1844425,0.28070249324002733,2.213659357822767,0.28070249324002733,1.971107596162861,0.28070249324002733,1.0
0.8198795,0.607002,0.5061379474918708,1.5705534481645826,0.5061379474918708,1.7736683631798362,0.5061379474918708,1.0
0.16198649999999998,0.204276,0.2916456481150424,1.127787575584237,0.2916456481150424,1.942642640251658,0.2916456481150424,1.0
0.340927,0.810624,0.491919892735173,0.728925119214595,0.491919892735173,2.0592146437410843,0.491919892735173,1.0
0.750058,0.817761,0.3830070693100444,1.0847233167610983,0.3830070693100444,2.289334365367465,0.3830070693100444,1.0
0.805457,0.7844800000000001,0.3595141317440919,1.2093077997572974,0.3595141317440919,2.399342415872078,0.3595141317440919,1.0
0.805536,0.48173565,0.5726827246159991,1.7744078533434098,0.5726827246159991,2.1688648337816505,0.5726827246159991,1.0
0.7692220000000001,0.1963125,0.38354474073779093,2.0764992073068225,0.38354474073779093,1.5042436448639254,0.38354474073779093,1.0
0.3083945,0.17813649999999998,0.4375654690789218,1.3187204196160252,0.4375654690789218,2.0971700004328406,0.4375654690789218,1.0
0.2163485,0.1866175,0.3477496707716644,1.1990414053603133,0.3477496707716644,2.295821788043243,0.3477496707716644,1.0
0.563513,0.20225149999999997,0.5817176931022993,1.686418974438772,0.5817176931022993,2.5787022510264306,0.5817176931022993,1.0
0.647234,0.19323099999999999,0.5105054830397711,1.840239600192029,0.5105054830397711,2.1719394893205073,0.5105054830397711,1.0
0.794702,0.3457865,0.5319856093118589,1.9642955776971411,0.5319856093118589,2.1547900344378075,0.5319856093118589,1.0
0.8105845,0.4641838,0.5570188648415468,1.813244713579191,0.5570188648415468,2.2598614956709495,0.5570188648415468,1.0
0.8071925,0.52060515,0.5681638014143878,1.7094347798809109,0.5681638014143878,1.8208551578277512,0.5681638014143878,1.0
0.7828945,0.6623215,0.5501864440441014,1.4108956713665337,0.5501864440441014,1.9334164486309413,0.5501864440441014,1.0
0.5435561,0.7822990000000001,0.6259362924800822,0.9338535746179688,0.6259362924800822,1.3996580115127046,0.6259362924800822,1.0
0.47129715,0.8016380000000001,0.5812432357572348,0.8425465778145254,0.5812432357572348,2.289716718187703,0.5812432357572348,1.0
0.2156245,0.8069284999999999,0.3572841472246447,0.6469352258413709,0.3572841472246447,1.619343606202115,0.3572841472246447,1.0
0.19252399999999997,0.585676,0.5481504880615001,0.8602842879501913,0.5481504880615001,2.467873037328942,0.5481504880615001,1.0
0.2107795,0.49567778,0.6147835207917565,0.965685601929344,0.6147835207917565,1.9398630793141836,0.6147835207917565,1.0
0.20309349999999998,0.3870195,0.5584935173382843,1.0547559431083922,0.5584935173382843,1.4625043955149781,0.5584935173382843,1.0
0.2120475,0.29573499999999997,0.49504213156553506,1.1326820429400575,0.49504213156553506,2.491291745565336,0.49504213156553506,1.0
0.2031505,0.16648400000000002,0.29758569175222044,1.1917628264466755,0.29758569175222044,1.9978143914396898,0.29758569175222044,1.0
0.2698385,0.7985070000000001,0.4435471975900926,0.6922729746925985,0.4435471975900926,1.4318601267670064,0.4435471975900926,1.0
0.659109,0.8331029999999999,0.439375756242755,0.9656521443774266,0.439375756242755,1.9993835818042505,0.439375756242755,1.0
0.8150975,0.2765035,0.4189642651833532,2.09309391716006,0.4189642651833532,1.7041795462407463,0.4189642651833532,1.0
0.3177045,0.202932,0.5002412476536283,1.3185374150315357,0.5002412476536283,2.183380768961962,0.5002412476536283,1.0
0.19391799999999998,0.7301124999999999,0.42909544482823825,0.7123782471342696,0.42909544482823825,1.5427422479296469,0.42909544482823825,1.0
0.820812,0.4244945,0.5187273167727657,1.8976502674227373,0.5187273167727657,2.2312955061974074,0.5187273167727657,1.0
0.81071,0.210291,0.3437778531851287,2.152193802824016,0.3437778531851287,1.696926608435965,0.3437778531851287,1.0
0.6869585,0.1867065,0.46073737308490226,1.919566122921322,0.46073737308490226,1.862343030312725,0.46073737308490226,1.0
0.17386449999999998,0.752032,0.3649569266192683,0.67591521728375,0.3649569266192683,1.8648391138274611,0.3649569266192683,1.0
0.4235335,0.8226154999999999,0.513684065322719,0.7763415135430478,0.513684065322719,2.1989763989626803,0.513684065322719,1.0
0.8146264999999999,0.7062355,0.43854400315693415,1.3714353862403914,0.43854400315693415,2.234356932838378,0.43854400315693415,1.0
0.8145105,0.228813,0.36238301043523385,2.142889412351765,0.36238301043523385,1.679933266025826,0.36238301043523385,1.0
0.6183255,0.821271,0.4960848355644108,0.9453873366238759,0.4960848355644108,1.8218663108337123,0.4960848355644108,1.0
0.8229455,0.7516605000000001,0.37139329075708344,1.2942766824552259,0.37139329075708344,2.1944619476046467,0.37139329075708344,1.0
0.1568695,0.736712,0.3482109396730599,0.6798554540752925,0.3482109396730599,2.1778944174092962,0.3482109396730599,1.0
0.1775945,0.6960505,0.4321466926482607,0.7357302036752706,0.4321466926482607,1.8924197440510497,0.4321466926482607,1.0
0.35597,0.162545,0.43955930761673345,1.3903411142559212,0.43955930761673345,2.032121170309312,0.43955930761673345,1.0
0.1821915,0.43747,0.531209905424717,0.9908535843755577,0.531209905424717,1.7334192827223676,0.531209905424717,1.0
0.495204745,0.7947105,0.6010790701639327,0.8725284361940343,0.6010790701639327,2.060062172646947,0.6010790701639327,1.0
0.5522975,0.7983615,0.5839704814279866,0.9184355140524803,0.5839704814279866,1.4893657587185563,0.5839704814279866,1.0
0.616368,0.18265550000000003,0.5069781949084092,1.791413491551387,0.5069781949084092,2.2411275377363262,0.5069781949084092,1.0
0.7915814999999999,0.18598749999999997,0.33591786700453863,2.1318500053042135,0.33591786700453863,1.7477304087810883,0.33591786700453863,1.0
0.8246225,0.7917084999999999,0.318637735823414,1.218743184400788,0.318637735823414,2.1154914692691946,0.318637735823414,1.0
0.29664250000000003,0.8260795000000001,0.41712362141211634,0.6799303990965975,0.41712362141211634,1.9130675219376958,0.41712362141211634,1.0
0.262568,0.1716495,0.3771453726801669,1.2625133408857312,0.3771453726801669,2.0911667034504826,0.3771453726801669,1.0
0.375873,0.17566700000000002,0.48492376647302,1.412009836082668,0.48492376647302,1.8786639970729984,0.48492376647302,1.0
0.4651925,0.17357850000000002,0.5155876301733251,1.5450604013921816,0.5155876301733251,1.9207461337302585,0.5155876301733251,1.0
0.46370125,0.196029,0.5738952287929704,1.5300094030335178,0.5738952287929704,1.6677614440999335,0.5738952287929704,1.0
0.3715265,0.197743,0.5352668976233426,1.3943442121862055,0.5352668976233426,1.6354937021846205,0.5352668976233426,1.0
0.26767949999999996,0.19356099999999998,0.4257733992052783,1.2588689250525422,0.4257733992052783,2.4587990008682037,0.4257733992052783,1.0
0.788348,0.208254,0.37548355649625553,2.106395665631556,0.37548355649625553,1.4705142453740168,0.37548355649625553,1.0
0.6268875,0.20254499999999998,0.547643251023546,1.7965407727551774,0.547643251023546,2.426558097835871,0.547643251023546,1.0
0.50842885,0.7765070000000001,0.6456143167628348,0.9097965544094474,0.6456143167628348,1.8611285721674864,0.6456143167628348,1.0
0.202832,0.4285135,0.5800187251408057,1.0193938442635744,0.5800187251408057,1.3855311897955578,0.5800187251408057,1.0
0.355638,0.1850425,0.4936210694695964,1.3790533330048889,0.4936210694695964,1.8614345389265927,0.4936210694695964,1.0
0.19897399999999998,0.7030625,0.4700850176741831,0.7442912327261055,0.4700850176741831,1.6376290668607811,0.4700850176741831,1.0
0.8018585,0.759509,0.3997814867707759,1.2523284504892722,0.3997814867707759,2.5501320643384298,0.3997814867707759,1.0
0.6399755,0.827396,0.46696719172993884,0.9563716934482961,0.46696719172993884,1.9461512991169434,0.46696719172993884,1.0
0.809778,0.2508095,0.39887127411758205,2.110389641609958,0.39887127411758205,1.5704881129368398,0.39887127411758205,1.0
0.793427,0.6986975,0.4903908170627267,1.356962578039863,0.4903908170627267,2.3879185743341553,0.4903908170627267,1.0
0.40154650000000003,0.827392,0.49158697802269957,0.7534964127846097,0.49158697802269957,2.1072491610732853,0.49158697802269957,1.0
0.19636199999999998,0.7523625,0.40601447920102357,0.6909503353363529,0.40601447920102357,1.4695572440538827,0.40601447920102357,1.0
0.7061895,0.19838650000000002,0.46544455125743694,1.9480566708664615,0.46544455125743694,1.6183665777638883,0.46544455125743694,1.0
0.8035325,0.4389055,0.568143141365615,1.8420783313093592,0.568143141365615,2.4865350955985344,0.568143141365615,1.0
0.296299,0.20986349999999998,0.4913582330932383,1.286925848740306,0.4913582330932383,2.4674099091608936,0.4913582330932383,1.0
0.795258,0.26589050000000003,0.444737437008154,2.063823317584466,0.444737437008154,1.3716256064152557,0.444737437008154,1.0
0.650563,0.812289,0.495060352378651,0.9907922339873856,0.495060352378651,1.8845158594495541,0.495060352378651,1.0
0.289958,0.788435,0.4873054801833957,0.7177228772825697,0.4873054801833957,1.453711743713193,0.4873054801833957,1.0
0.23439700000000002,0.298331,0.5412667113106496,1.1564970066923361,0.5412667113106496,2.586622471922693,0.5412667113106496,1.0
0.21280549999999998,0.3667235,0.566303761144279,1.081467996873439,0.566303761144279,1.5501917629307331,0.566303761144279,1.0
0.23034749999999998,0.4845716,0.6613527452835517,0.995547805009333,0.6613527452835517,1.7327135170939716,0.6613527452835517,1.0
0.19804300000000002,0.5638635,0.5711096384199773,0.8870099788418839,0.5711096384199773,2.520420831755763,0.5711096384199773,1.0
0.21017750000000002,0.7850975,0.3833444281049245,0.6661765293322576,0.3833444281049245,1.423019952453585,0.3833444281049245,1.0
0.45144885,0.791041,0.6032339389037049,0.8400473550443448,0.6032339389037049,2.5670697766590345,0.6032339389037049,1.0
0.7790159999999999,0.6401585,0.5787752071588981,1.4465958329947144,0.5787752071588981,1.5907622611129826,0.5787752071588981,1.0
0.7847465,0.51905205,0.6247432514747013,1.674193353685264,0.6247432514747013,1.721271512361173,0.6247432514747013,1.0
0.7880875,0.46454005,0.613814894615827,1.772321097349126,0.613814894615827,2.4667638079809846,0.613814894615827,1.0
0.7924645,0.36817449999999996,0.5554757437811464,1.9288269834544531,0.5554757437811464,2.425174942712241,0.5554757437811464,1.0
0.567767,0.22434549999999998,0.6332559246822859,1.6777206171060524,0.6332559246822859,2.84749929157325,0.6332559246822859,1.0
0.2330375,0.2017085,0.3957958768865574,1.2120961073876098,0.3957958768865574,2.5824353504689745,0.3957958768865574,1.0
0.2900255,0.1911295,0.4464769142549136,1.2885209551998316,0.4464769142549136,2.3242049614164872,0.4464769142549136,1.0
0.7915464999999999,0.49935761,0.6090596478807955,1.7197664166589723,0.6090596478807955,2.008581353142265,0.6090596478807955,1.0
0.748626,0.7953065,0.4258428653201322,1.1231234192049926,0.4258428653201322,2.6567468437218515,0.4258428653201322,1.0
0.3399885,0.788144,0.5411119931707946,0.7548905820022603,0.5411119931707946,2.094147220225779,0.5411119931707946,1.0
0.18354949999999998,0.197851,0.31748033432754635,1.155351332612216,0.31748033432754635,2.1735100146921065,0.31748033432754635,1.0
0.799642,0.6168355,0.5494819413951901,1.5206775101925667,0.5494819413951901,1.5211780061225362,0.5494819413951901,1.0
0.413239,0.191145,0.5441946192067765,1.4574707770280688,0.5441946192067765,1.555721664223389,0.5441946192067765,1.0
0.799912,0.5407369,0.5832000903399788,1.6611590888089445,0.5832000903399788,1.5907890901701283,0.5832000903399788,1.0
0.5834280000000001,0.793976,0.5823968765452947,0.9541161269530719,0.5823968765452947,1.3243346936403357,0.5823968765452947,1.0
0.18995299999999998,0.50849755,0.5617610152813983,0.9336844382790036,0.5617610152813983,2.067780093586695,0.5617610152813983,1.0
0.19167099999999998,0.24862499999999998,0.3987837809176881,1.1386650977180615,0.3987837809176881,2.4539107769387387,0.3987837809176881,1.0
0.51063055,0.214325,0.6232385643284772,1.5915292466833129,0.6232385643284772,2.1557098351347936,0.6232385643284772,1.0
0.817144,0.40248,0.51807836030336,1.925438722567545,0.51807836030336,2.2897689086018054,0.51807836030336,1.0
0.2003375,0.6159015,0.5500508183126743,0.8361082758623294,0.5500508183126743,2.484658917391054,0.5500508183126743,1.0
0.208364,0.4087105,0.5839702380082558,1.0421852672489103,0.5839702380082558,1.3004260775846035,0.5839702380082558,1.0
0.6791659999999999,0.796118,0.5054142063645468,1.0464067266525048,0.5054142063645468,2.150648064439978,0.5054142063645468,1.0
0.717512,0.8058745,0.4441557135651017,1.0704491109265133,0.4441557135651017,2.4048721289547466,0.4441557135651017,1.0
0.1809755,0.233421,0.36037801294733063,1.1348382579376366,0.36037801294733063,2.2535512892225436,0.36037801294733063,1.0
0.1836175,0.54763255,0.5392925525835784,0.8902224445224409,0.5392925525835784,2.2456284145818968,0.5392925525835784,1.0
0.19575550000000003,0.6609125,0.5047823204203687,0.7858024667884322,0.5047823204203687,2.056425488231386,0.5047823204203687,1.0
0.4156635,0.155148,0.45199809248714407,1.4793349047614859,0.45199809248714407,2.215381336055362,0.45199809248714407,1.0
0.8116715,0.5862625,0.5373770791250403,1.5967459564500104,0.5373770791250403,1.603540801492307,0.5373770791250403,1.0
0.3132685,0.8111984999999999,0.4655110397304783,0.7083800706302253,0.4655110397304783,1.850364086148969,0.4655110397304783,1.0
0.7477205,0.19038899999999997,0.4010085313948615,2.0369885753837704,0.4010085313948615,1.5679966818471316,0.4010085313948615,1.0
0.24879400000000002,0.189193,0.39446591213442467,1.2373846620719537,0.39446591213442467,2.411860261302868,0.39446591213442467,1.0
0.5413502,0.20451049999999998,0.5941410651634208,1.6479393941057017,0.5941410651634208,2.4599358983138764,0.5941410651634208,1.0
0.7850535000000001,0.3207975,0.5286366129359803,1.9781112276361883,0.5286366129359803,1.8151678492899348,0.5286366129359803,1.0
0.1938265,0.35244549999999997,0.5116224346120318,1.0720885582342912,0.5116224346120318,1.8273110011659184,0.5116224346120318,1.0
0.22010400000000002,0.31664000000000003,0.5347707458166574,1.1273199729249037,0.5347707458166574,2.261639872808375,0.5347707458166574,1.0
0.23079300000000003,0.7906095,0.4054626845538478,0.6741717480332549,0.4054626845538478,1.3256863767736147,0.4054626845538478,1.0
0.8205210000000001,0.3108395,0.4428190717850647,2.0624607427755297,0.4428190717850647,1.901605110614421,0.4428190717850647,1.0
0.3429435,0.20247500000000002,0.5232010725593444,1.3524900492024727,0.5232010725593444,1.887423620114066,0.5232010725593444,1.0
0.8385175,0.7354825,0.3588387545093386,1.3466001280141398,0.3588387545093386,1.906066425862965,0.3588387545093386,1.0
0.2039415,0.4506506,0.5905881631531513,1.000855902795569,0.5905881631531513,1.4818985424074058,0.5905881631531513,1.0
0.4518023,0.146326,0.4385998685238143,1.5378587114153077,0.4385998685238143,2.2949998853833495,0.4385998685238143,1.0
0.22280499999999998,0.4383865,0.6321586895320258,1.031095961267562,0.6321586895320258,1.2005556742158872,0.6321586895320258,1.0
0.8166295,0.7302705,0.4083069405691277,1.3275491485384654,0.4083069405691277,2.2885136906827572,0.4083069405691277,1.0
0.3601605,0.21696,0.5702090685390832,1.3676430522018266,0.5702090685390832,1.6065417597467193,0.5702090685390832,1.0
0.802801,0.2969735,0.4664842928770627,2.0433849874457946,0.4664842928770627,1.6554993313521367,0.4664842928770627,1.0
0.24468800000000002,0.7729125,0.4549589814918734,0.7027839693239282,0.4549589814918734,1.0963727340179525,0.4549589814918734,1.0
0.24245650000000002,0.3192115,0.5817970623410821,1.150918729065097,0.5817970623410821,2.2604029853380005,0.5817970623410821,1.0
0.20932299999999998,0.3361325,0.5320034888620248,1.1011311200652731,0.5320034888620248,1.9620190578782946,0.5320034888620248,1.0
0.7631795,0.32606650000000004,0.5786172334305473,1.928726879985725,0.5786172334305473,1.8676433706120215,0.5786172334305473,1.0
0.54545605,0.22663299999999997,0.6466900311722454,1.6390118558301945,0.6466900311722454,2.6836351173708306,0.6466900311722454,1.0
0.25392349999999997,0.21110050000000002,0.4406523932172605,1.2328888558763647,0.4406523932172605,2.740979942310397,0.4406523932172605,1.0
0.753388,0.2121635,0.4325003723481065,2.0306879946735816,0.4325003723481065,1.2452703329370838,0.4325003723481065,1.0
0.3122515,0.7887215000000001,0.5119809255814353,0.7335715761018579,0.5119809255814353,1.7115822838038333,0.5119809255814353,1.0
0.7913905,0.596006,0.581938321860778,1.5467676215039479,0.581938321860778,1.3094044468750317,0.581938321860778,1.0
0.2079685,0.642016,0.5483504966564452,0.8152862142555453,0.5483504966564452,2.314677645698856,0.5483504966564452,1.0
0.19836199999999998,0.530637,0.5809131683996746,0.9201545574976127,0.5809131683996746,2.3070998194284775,0.5809131683996746,1.0
0.19584449999999998,0.216534,0.36304028608846933,1.160623692811044,0.36304028608846933,2.4220858079475214,0.36304028608846933,1.0
0.707634,0.7856585,0.4955892971339306,1.094584371029744,0.4955892971339306,2.5459600807117697,0.4955892971339306,1.0
0.6615530000000001,0.7821165,0.5525842885268113,1.0511100334076333,0.5525842885268113,1.9208623525276234,0.5525842885268113,1.0
0.22804000000000002,0.419624,0.6358563545195175,1.053329077552195,0.6358563545195175,1.0858774352153389,0.6358563545195175,1.0
0.7987150000000001,0.415388,0.5702878850625837,1.8704289871607283,0.5702878850625837,2.607030310158874,0.5702878850625837,1.0
0.49326765,0.22863499999999998,0.6579419251462072,1.5542508899757572,0.6579419251462072,1.883563686107716,0.6579419251462072,1.0
0.6058685,0.7956084999999999,0.5660700356759891,0.9732401772507747,0.5660700356759891,1.405337317113268,0.5660700356759891,1.0
0.7894375,0.56065,0.6031851162872606,1.6081896052207538,0.6031851162872606,1.3300888834201539,0.6031851162872606,1.0
0.40850200000000003,0.21314100000000002,0.595207932660911,1.437740687014995,0.595207932660911,1.24088228625486,0.595207932660911,1.0
0.778069,0.6104435,0.6038231992870393,1.4999439388470222,0.6038231992870393,1.2470158564052072,0.6038231992870393,1.0
0.3619815,0.7833945,0.5709475591488903,0.7774581656375976,0.5709475591488903,2.41559966948271,0.5709475591488903,1.0
0.7688145,0.7853735,0.41461581196184244,1.164163688751793,0.41461581196184244,2.7369186765891005,0.41461581196184244,1.0
0.775447,0.48363944999999997,0.6475233289670583,1.7186513465314588,0.6475233289670583,2.2692713494794696,0.6475233289670583,1.0
0.5589485,0.24504550000000003,0.6841141905289132,1.6469106555297175,0.6841141905289132,2.892305397804851,0.6841141905289132,1.0
0.776706,0.384235,0.6031512604904261,1.8758642091369793,0.6031512604904261,2.717305805022729,0.6031512604904261,1.0
0.7676465,0.45513665,0.6602275164530566,1.7515430281776767,0.6602275164530566,2.707383048601218,0.6602275164530566,1.0
0.7632365,0.5124508,0.6765819483758254,1.6497614102020277,0.6765819483758254,1.7746571097603423,0.6765819483758254,1.0
0.7602955,0.6276765,0.6295907147051667,1.442413440981605,0.6295907147051667,1.3420392497635707,0.6295907147051667,1.0
0.46354475,0.772069,0.6521219444163969,0.8758628267625682,0.6521219444163969,2.5802488261141265,0.6521219444163969,1.0
0.215818,0.763316,0.4245929927136778,0.6929251350519401,0.4245929927136778,1.2255421016720613,0.4245929927136778,1.0
0.211034,0.5454929,0.6091953988538287,0.9171094071710753,0.6091953988538287,2.5612469880584463,0.6091953988538287,1.0
0.2391315,0.46385705,0.6781602910487928,1.02425768161748,0.6781602910487928,1.3833833093438104,0.6781602910487928,1.0
0.277341,0.7698050000000001,0.5063620299756872,0.7296000745629462,0.5063620299756872,1.1898179370199198,0.5063620299756872,1.0
0.630313,0.8024819999999999,0.5334095319141241,0.9864285732732501,0.5334095319141241,1.6523621466397387,0.5334095319141241,1.0
0.779324,0.25000449999999996,0.4518892720909791,2.047914073462128,0.4518892720909791,1.1489131408906212,0.4518892720909791,1.0
0.305498,0.23039700000000002,0.542412208982827,1.2871303716938216,0.542412208982827,2.4671284607166624,0.542412208982827,1.0
0.7810429999999999,0.438224,0.6229766153524597,1.8021902411227937,0.6229766153524597,2.765749419082934,0.6229766153524597,1.0
0.7243585,0.21165850000000003,0.46998903741233006,1.9730077979768472,0.46998903741233006,1.335902898252447,0.46998903741233006,1.0
0.21447699999999997,0.7390175,0.4561631341214475,0.7177242294154291,0.4561631341214475,1.2326664817858626,0.4561631341214475,1.0
0.4000315,0.804943,0.5470194049284383,0.7804366304821102,0.5470194049284383,2.4850998995282407,0.5470194049284383,1.0
0.797641,0.7207995,0.4565514891358458,1.3206038324150429,0.4565514891358458,2.531128799331718,0.4565514891358458,1.0
0.7919335000000001,0.237105,0.41222168734542186,2.086973058840321,0.41222168734542186,1.3171393789720263,0.41222168734542186,1.0
0.780465,0.7664774999999999,0.4260472135376341,1.2128551910390142,0.4260472135376341,2.7994261531472695,0.4260472135376341,1.0
0.21208900000000003,0.6847799999999999,0.5168297543518716,0.773496102009956,0.5168297543518716,1.7470830759270197,0.5168297543518716,1.0
0.527432,0.7644599999999999,0.6717639531674162,0.9446251549574814,0.6717639531674162,1.5239045205199886,0.6717639531674162,1.0
0.64262,0.2186305,0.57151190691348,1.8127059057554293,0.57151190691348,2.3635572256064163,0.57151190691348,1.0
0.3907375,0.2094565,0.575880649882961,1.414626409396939,0.575880649882961,1.3626053916040912,0.575880649882961,1.0
0.4804993,0.21099849999999998,0.614228193946643,1.546476214788301,0.614228193946643,1.733456190316231,0.614228193946643,1.0
0.445104,0.18371300000000002,0.5375446681702557,1.5088586945689983,0.5375446681702557,1.7284801691451717,0.5375446681702557,1.0
0.604571,0.20181500000000002,0.5607083589905247,1.7574110043379385,0.5607083589905247,2.566480637963838,0.5607083589905247,1.0
0.430398,0.8011885000000001,0.5708365936927869,0.8093652240732702,0.5708365936927869,2.5505446893540342,0.5708365936927869,1.0
0.6865375,0.2092025,0.5089899412830208,1.9017448635674643,0.5089899412830208,1.7370946124200193,0.5089899412830208,1.0
0.33076649999999996,0.221252,0.55204542131818,1.3255322176619104,0.55204542131818,2.0414359059865594,0.55204542131818,1.0
0.22551949999999998,0.3852015,0.6088278774059214,1.080192541483578,0.6088278774059214,1.2575180475315597,0.6088278774059214,1.0
0.230219,0.507007,0.6616674445505004,0.973519816885376,0.6616674445505004,2.122646146171109,0.6616674445505004,1.0
0.21415450000000003,0.5794825,0.60384066645993,0.885462237730592,0.60384066645993,2.778232310426206,0.60384066645993,1.0
0.7766365,0.6839335,0.5407232107723566,1.361887312578236,0.5407232107723566,2.2802920200415238,0.5407232107723566,1.0
0.774246,0.355156,0.5849785084447324,1.9119242882775822,0.5849785084447324,2.3588082531859897,0.5849785084447324,1.0
0.5860105,0.20259700000000003,0.5727995051661668,1.7245479455539112,0.5727995051661668,2.625870801123796,0.5727995051661668,1.0
0.2064455,0.26551250000000004,0.4474248161546141,1.145623021200212,0.4474248161546141,2.6525749647654955,0.4474248161546141,1.0
0.4952915,0.19812999999999997,0.5829585570236037,1.5778071496924861,0.5829585570236037,1.9504601490182107,0.5829585570236037,1.0
0.8147314999999999,0.368772,0.5036690692558156,1.9713896733741132,0.5036690692558156,2.2127678056332596,0.5036690692558156,1.0
0.21351750000000003,0.244153,0.4313908248922387,1.1663821895797624,0.4313908248922387,2.768033019193904,0.4313908248922387,1.0
0.5962815,0.22261599999999998,0.6145101767267802,1.7275835091685448,0.6145101767267802,2.8439372442065243,0.6145101767267802,1.0
0.7585515,0.3712785,0.6323763160375369,1.8602367702141605,0.6323763160375369,2.647304401225771,0.6323763160375369,1.0
0.7723735,0.706026,0.5230817410777548,1.315084322731397,0.5230817410777548,2.616491152832092,0.5230817410777548,1.0
0.2276265,0.5614615000000001,0.6435151036253148,0.9161157881839553,0.6435151036253148,2.8359351580395122,0.6435151036253148,1.0
0.24969950000000002,0.49574776,0.7063758892337065,1.003941405444075,0.7063758892337065,1.9199342445463143,0.7063758892337065,1.0
0.2447585,0.3968685,0.6591880964127759,1.0911736866847384,0.6591880964127759,1.0733708086973217,0.6591880964127759,1.0
0.34799,0.23572949999999998,0.5992210937141527,1.3396677062896594,0.5992210937141527,1.7370384789798343,0.5992210937141527,1.0
0.7047435,0.222424,0.5147266799476243,1.9256644253710218,0.5147266799476243,1.4291880489097502,0.5147266799476243,1.0
0.421412,0.7805605,0.6167786696590584,0.8287284886821364,0.6167786696590584,2.8352672075382523,0.6167786696590584,1.0
0.615243,0.22162300000000001,0.599768536862723,1.7614304698093437,0.599768536862723,2.709333794621322,0.599768536862723,1.0
0.4411135,0.20585599999999998,0.5922867759586277,1.4899414252382555,0.5922867759586277,1.396905257777763,0.5922867759586277,1.0
0.4711368,0.231458,0.6620098083825411,1.518258560586351,0.6620098083825411,1.5136815140434583,0.6620098083825411,1.0
0.379214,0.22878150000000003,0.6115975303304934,1.3866253995991245,0.6115975303304934,1.2990742397923354,0.6115975303304934,1.0
0.50746445,0.7540895000000001,0.697772188136081,0.9406477700175604,0.697772188136081,1.8601786659907176,0.697772188136081,1.0
0.23273850000000001,0.6937165000000001,0.5478556188111213,0.7799666767143163,0.5478556188111213,1.5375378680876244,0.5478556188111213,1.0
0.7579765,0.7657655,0.4625910375099808,1.1871787559331928,0.4625910375099808,2.945380895913253,0.4625910375099808,1.0
0.7714464999999999,0.22780299999999998,0.4316581553822621,2.0535136327728436,0.4316581553822621,1.1599132742611822,0.4316581553822621,1.0
0.788756,0.7414705,0.4470848790748492,1.2699499593781254,0.4470848790748492,2.735212780902204,0.4470848790748492,1.0
0.3776155,0.806887,0.5285203157286581,0.7607495126911361,0.5285203157286581,2.3543247745816585,0.5285203157286581,1.0
0.21673550000000003,0.716631,0.48924877772470804,0.7431744353418427,0.48924877772470804,1.3451952137326422,0.48924877772470804,1.0
0.738617,0.22906349999999998,0.48242053958466447,1.98604835441536,0.48242053958466447,1.098034575440387,0.48242053958466447,1.0
0.7588630000000001,0.4344425,0.6726245421439727,1.7684840562137976,0.6726245421439727,2.931239988217511,0.6726245421439727,1.0
0.3129955,0.2516115,0.5915206943757212,1.2836237761044877,0.5915206943757212,2.373865323037909,0.5915206943757212,1.0
0.75777,0.2564605,0.497443464912759,1.9977029828424129,0.497443464912759,1.018032700807474,0.497443464912759,1.0
0.623007,0.7812015,0.5877206030600131,1.0128126033514648,0.5877206030600131,1.390022941309502,0.5877206030600131,1.0
0.2991705,0.7643530000000001,0.5446586644365092,0.7519653685077776,0.5446586644365092,1.4214759410479392,0.5446586644365092,1.0
0.25908,0.474264,0.7246121812758795,1.0347435914584815,0.7246121812758795,1.5405056847294623,0.7246121812758795,1.0
0.22635300000000003,0.5290132,0.6499650356853596,0.9479040776365539,0.6499650356853596,2.4692197607033313,0.6499650356853596,1.0
0.23399199999999998,0.7500515,0.4741564038312925,0.719941548682983,0.4741564038312925,1.045180708816801,0.4741564038312925,1.0
0.448699,0.7551615,0.6865345416895712,0.8855291605946188,0.6865345416895712,2.8192937525856197,0.6865345416895712,1.0
0.7398365,0.6370405,0.6627671975266576,1.396565350685999,0.6627671975266576,1.4798299029192243,0.6627671975266576,1.0
0.7555324999999999,0.53359075,0.6908458234288425,1.6012961763694131,0.6908458234288425,1.4115107702387517,0.6908458234288425,1.0
0.7552920000000001,0.4739413,0.6929252355378271,1.7000737698571768,0.6929252355378271,2.4693351077726584,0.6929252355378271,1.0
0.7552920000000001,0.3911405,0.6549904922319342,1.826316522690999,0.6549904922319342,2.8820534197806413,0.6549904922319342,1.0
0.5803045,0.2521285,0.6892865062066,1.6765459913237089,0.6892865062066,2.9975672456890776,0.6892865062066,1.0
0.378569,0.7681925000000001,0.6177149086108348,0.8093282332662918,0.6177149086108348,2.709196780523426,0.6177149086108348,1.0
0.7560875,0.605643,0.6556127969499471,1.4759237376003753,0.6556127969499471,1.0931294240257203,0.6556127969499471,1.0
0.4091555,0.2356315,0.647195979030977,1.4242328191328755,0.647195979030977,1.0460947243285106,0.647195979030977,1.0
0.776679,0.5791835,0.6255604549946467,1.5546111861859486,0.6255604549946467,1.1264845874011011,0.6255604549946467,1.0
0.5959375,0.7754190000000001,0.6192164209447117,0.9946770915894758,0.6192164209447117,1.1375339889738265,0.6192164209447117,1.0
0.7762359999999999,0.4163655,0.6243032753526668,1.8273663374591826,0.6243032753526668,2.8801743965394104,0.6243032753526668,1.0
0.24789250000000002,0.430213,0.6855957097842432,1.0648237309639634,0.6855957097842432,1.033186492925542,0.6855957097842432,1.0
0.675667,0.764594,0.5739022533869038,1.0953380259891095,0.5739022533869038,2.1624913754883117,0.5739022533869038,1.0
0.7292974999999999,0.7795805,0.4798307126810452,1.129247796233706,0.4798307126810452,2.784745757759463,0.4798307126810452,1.0
0.2182675,0.21839350000000002,0.40116256508426323,1.1859827777235548,0.40116256508426323,2.684011208441915,0.40116256508426323,1.0
0.22064299999999998,0.6606065,0.5593541563231397,0.8059303554474904,0.5593541563231397,2.0969723444225092,0.5593541563231397,1.0
0.23626599999999998,0.2250455,0.43906715153729053,1.2039652964560665,0.43906715153729053,2.8616919039652036,0.43906715153729053,1.0
0.53679125,0.2473975,0.6966226166071544,1.608956330697075,0.6966226166071544,2.6384626604823955,0.6966226166071544,1.0
0.7509885000000001,0.3449775,0.622949686301483,1.88133009588371,0.622949686301483,2.217691526227146,0.622949686301483,1.0
0.231667,0.3387775,0.5817113673618359,1.1240034327262516,0.5817113673618359,1.9036158569208077,0.5817113673618359,1.0
0.7803855,0.2989225,0.5136621555406123,1.9957717926112766,0.5136621555406123,1.4923118113461546,0.5136621555406123,1.0
0.7254655,0.18708049999999998,0.4210982379365636,1.9946455921586148,0.4210982379365636,1.6640639965787294,0.4210982379365636,1.0
0.7980795,0.3905305,0.5579521297872095,1.9070650335303285,0.5579521297872095,2.543345081896681,0.5579521297872095,1.0
0.5239309,0.23247299999999999,0.6652351203191917,1.599813730883822,0.6652351203191917,2.412368236659135,0.6652351203191917,1.0
0.565729,0.7800834999999999,0.6236845858810298,0.9581017776154154,0.6236845858810298,1.2025314549666009,0.6236845858810298,1.0
0.777433,0.54170865,0.638099656219582,1.6225268832939033,0.638099656219582,1.3848565744742194,0.638099656219582,1.0
0.8050185000000001,0.638684,0.5212449390041229,1.4875065297025307,0.5212449390041229,1.7439297271258005,0.5212449390041229,1.0
0.325701,0.7707625,0.5630848840467563,0.7646218879926439,0.5630848840467563,1.8674699492214257,0.5630848840467563,1.0
0.2832595,0.22820000000000001,0.510535237977805,1.2600914025012175,0.510535237977805,2.742418449991471,0.510535237977805,1.0
0.71087,0.176379,0.41488667976990057,1.973404943211512,0.41488667976990057,1.8652638506069505,0.41488667976990057,1.0
0.48603335,0.774341,0.6503943467973011,0.8926411431190141,0.6503943467973011,2.233320354104834,0.6503943467973011,1.0
0.458946,0.21802100000000002,0.6273668662699153,1.5089481875234194,0.6273668662699153,1.4242812900037405,0.6273668662699153,1.0
0.761066,0.667776,0.5895254882809181,1.3704528241772178,0.5895254882809181,2.0204556960419646,0.5895254882809181,1.0
0.744394,0.6828855,0.6039321246351615,1.3205672694817487,0.6039321246351615,2.2992989370864145,0.6039321246351615,1.0
0.4499585,0.23864800000000003,0.6730410758128395,1.4814267328433448,0.6730410758128395,1.2089848082029606,0.6730410758128395,1.0
0.47658659999999997,0.7539199999999999,0.6964570220882033,0.9122795913754546,0.6964570220882033,2.4259788655126178,0.6964570220882033,1.0
0.290656,0.24944899999999998,0.5586464056877386,1.2566270616904756,0.5586464056877386,2.720409620134009,0.5586464056877386,1.0
0.31654150000000003,0.750211,0.5924850278542364,0.7817071910749602,0.5924850278542364,1.6887424676574712,0.5924850278542364,1.0
0.764788,0.5603195,0.6614483395269143,1.5696145158704236,0.6614483395269143,1.1276490034308742,0.6614483395269143,1.0
0.552574,0.76183,0.6710861196372452,0.9725722152694478,0.6710861196372452,1.1841407289812211,0.6710861196372452,1.0
0.51516555,0.2531955,0.7133592361304505,1.5699716922438707,0.7133592361304505,2.2814749979708053,0.7133592361304505,1.0
0.7584895,0.304099,0.561763835919077,1.9464618686927597,0.561763835919077,1.483103885042509,0.561763835919077,1.0
0.25416099999999997,0.338268,0.6258023734021396,1.1499698908651308,0.6258023734021396,1.9074033435547715,0.6258023734021396,1.0
0.7377025,0.363136,0.6670902437921452,1.832781476619714,0.6670902437921452,2.518435317445853,0.6670902437921452,1.0
0.257241,0.2331875,0.48354050139070975,1.2249065922240587,0.48354050139070975,2.941366331364139,0.48354050139070975,1.0
0.23028300000000002,0.6402760000000001,0.5987314427182209,0.8355455984651619,0.5987314427182209,2.444609129401246,0.5987314427182209,1.0
0.688728,0.7462725,0.5932446299018188,1.1408862307019636,0.5932446299018188,2.4029675651568008,0.5932446299018188,1.0
0.268314,0.4396585,0.7332229646315018,1.0778996761690354,0.7332229646315018,1.1459925476185595,0.7332229646315018,1.0
0.580593,0.758963,0.6650181197366425,1.0045786146013835,0.6650181197366425,1.0155526790111624,0.6650181197366425,1.0
0.4215725,0.25439449999999997,0.6951537442866569,1.428830015444997,0.6951537442866569,1.0076867172523212,0.6951537442866569,1.0
0.7356615,0.615079,0.6905088751925149,1.429520857956321,0.6905088751925149,1.20375187402745,0.6905088751925149,1.0
0.367324,0.748704,0.6491938709846736,0.8242893320171376,0.6491938709846736,2.59758559768572,0.6491938709846736,1.0
0.5663860000000001,0.269807,0.7334641537302502,1.6381870658913689,0.7334641537302502,2.884003211618757,0.7334641537302502,1.0
0.7521329999999999,0.4134175,0.6765296575968598,1.7882168867223174,0.6765296575968598,2.9973184485474724,0.6765296575968598,1.0
0.748682,0.49544841,0.7099559831736388,1.654026921429304,0.7099559831736388,2.0856637911808598,0.7099559831736388,1.0
0.7386925,0.51866875,0.7305161282166978,1.5994746439129008,0.7305161282166978,1.663119887930163,0.7305161282166978,1.0
0.243751,0.729778,0.5202137426754321,0.7491433469849522,0.5202137426754321,1.078204099995185,0.5202137426754321,1.0
0.247442,0.52117055,0.6998508165907369,0.9761131741337454,0.6998508165907369,2.388096616049176,0.6998508165907369,1.0
0.28345549999999997,0.748251,0.5527079987828114,0.7584912175253947,0.5527079987828114,1.1927775699275616,0.5527079987828114,1.0
0.613093,0.761003,0.6396369344958475,1.0345509149851098,0.6396369344958475,1.1713997625199184,0.6396369344958475,1.0
0.7661495,0.277342,0.5129176561383669,1.9921827860859187,0.5129176561383669,1.1699008880974628,0.5129176561383669,1.0
0.33276700000000003,0.2623505,0.6350118079288468,1.3020490490389773,0.6350118079288468,2.010386961233522,0.6350118079288468,1.0
0.7453885,0.45246135,0.7092919896864417,1.7171522099379337,0.7092919896864417,2.7779374183053664,0.7092919896864417,1.0
0.735909,0.2514,0.5239262511935603,1.959534686087527,0.5239262511935603,1.035403174855658,0.5239262511935603,1.0
0.7665435,0.745054,0.48064771016806745,1.2354534109610242,0.48064771016806745,2.947638062637348,0.48064771016806745,1.0
0.2486195,0.6777775,0.5970545446512988,0.8099661360735158,0.5970545446512988,1.79216381715796,0.5970545446512988,1.0
0.379047,0.251281,0.6593063415733262,1.371499763613052,0.6593063415733262,1.24128214018413,0.6593063415733262,1.0
0.4789758,0.252548,0.7111901791967999,1.5146665378370918,0.7111901791967999,1.614440285478111,0.7111901791967999,1.0
0.430346,0.2256125,0.6353879845635096,1.4614732464271807,0.6353879845635096,1.1334389210612439,0.6353879845635096,1.0
0.6309184999999999,0.23776399999999998,0.622750060232479,1.776041089538939,0.622750060232479,2.6074654852412182,0.622750060232479,1.0
0.420385,0.758084,0.6674855195190927,0.8570094350463389,0.6674855195190927,2.985985869647194,0.6674855195190927,1.0
0.719022,0.239813,0.5284598813927244,1.9377194203208177,0.5284598813927244,1.1810268939319029,0.5284598813927244,1.0
0.26476500000000003,0.407163,0.707919667120669,1.104047852345049,0.707919667120669,1.0538668131547833,0.707919667120669,1.0
0.27198,0.49261355,0.7540070695342214,1.0297457121529365,0.7540070695342214,1.8729600232088524,0.7500000000400707,1.0e8
0.2446255,0.54672085,0.6875936748186195,0.9471685790817777,0.6875936748186195,2.7672099812139552,0.6875936748186195,1.0
0.6069845,0.24240699999999998,0.6514303718775634,1.7301763614542707,0.6514303718775634,2.8930344925985727,0.6514303718775634,1.0
0.2284355,0.26074949999999997,0.4804408710707742,1.1740334322906951,0.4804408710707742,2.899726746857608,0.4804408710707742,1.0
0.22561599999999998,0.5988445,0.6197862690517643,0.8754661994150104,0.6197862690517643,2.8581831867461487,0.6197862690517643,1.0
0.23513450000000002,0.364859,0.613547795139892,1.107397214573871,0.613547795139892,1.4619534207933058,0.613547795139892,1.0
0.684328,0.23159400000000002,0.5566315615756574,1.8789107472385167,0.5566315615756574,1.6926786462821193,0.5566315615756574,1.0
0.43661,0.1628775,0.47997806737505,1.5069397217320961,0.47997806737505,2.066380031615343,0.47997806737505,1.0
0.5263415,0.7419865,0.7222023621727965,0.9760880649263418,0.7222023621727965,1.5290506764257734,0.7222023621727965,1.0
0.395415,0.7829215,0.5966072667973628,0.8044865145912284,0.5966072667973628,2.749148916346373,0.5966072667973628,1.0
0.25946400000000003,0.756143,0.50461563462166,0.7317705748755657,0.50461563462166,1.0224599646081125,0.50461563462166,1.0
0.3476265,0.7660685,0.5951565257522955,0.7872302971966246,0.5951565257522955,2.254056149698119,0.5951565257522955,1.0
0.645196,0.766667,0.6007156606118267,1.0590981150615826,0.6007156606118267,1.6255179514535816,0.6007156606118267,1.0
0.6980905,0.7652829999999999,0.5463073020997153,1.1189966436554095,0.5463073020997153,2.5352854949387917,0.5463073020997153,1.0
0.22118500000000002,0.6238065,0.5924635677885794,0.8453964843329549,0.5924635677885794,2.6188075053831343,0.5924635677885794,1.0
0.241657,0.6144715000000001,0.644299656702764,0.8729140127138323,0.644299656702764,2.822363996787502,0.644299656702764,1.0
0.7111475,0.746959,0.5624553245724982,1.165557778560028,0.5624553245724982,2.7423823020117597,0.5624553245724982,1.0
0.6316605,0.7486935,0.650128836025343,1.0737084990131396,0.650128836025343,1.3871869820716598,0.650128836025343,1.0
0.338366,0.745563,0.6264381055775892,0.8045290635546383,0.6264381055775892,2.0943902251790893,0.6264381055775892,1.0
0.2656055,0.7344975,0.5487865601020042,0.7604225012240841,0.5487865601020042,1.0835240964327606,0.5487865601020042,1.0
0.50686,0.730729,0.7484207141479285,0.9732591690806603,0.7484207141479285,1.8794663243618528,0.7484207141479285,1.0
0.695603,0.2510655,0.5796786332579432,1.882440577976443,0.5796786332579432,1.4813128702258516,0.5796786332579432,1.0
0.2571785,0.360352,0.6544143194614416,1.1357860157017015,0.6544143194614416,1.5168992293416044,0.6544143194614416,1.0
0.23903449999999998,0.5807835,0.6604764246474876,0.9063996332670906,0.6604764246474876,2.9775843380496845,0.6604764246474876,1.0
0.250019,0.254394,0.506884475276665,1.2035827007697824,0.506884475276665,2.996571910374409,0.506884475276665,1.0
0.622623,0.2585845,0.6727158813234068,1.743260231583993,0.6727158813234068,2.7284270848137346,0.6727158813234068,1.0
0.26427849999999997,0.5357663500000001,0.7334491381153612,0.9774901325101667,0.7334491381153612,2.601782931791649,0.7334491381153612,1.0
0.2940035,0.48800645,0.7972348186980869,1.0574424448235544,0.7972348186980869,1.8486335202954782,0.7500000004723482,1.0e8
0.273519,0.386436,0.7096834433557463,1.1322266922507038,0.7096834433557463,1.2394038173416146,0.7096834433557463,1.0
0.716356,0.2621545,0.5705531510410643,1.9110083183557587,0.5705531510410643,1.2154885141815308,0.5705531510410643,1.0
0.3979145,0.7569330000000001,0.6562784917431299,0.839429263331787,0.6562784917431299,2.930177358523939,0.6562784917431299,1.0
0.6534135,0.2382285,0.602964015261092,1.8160443138619682,0.602964015261092,2.2411649286231867,0.602964015261092,1.0
0.4888176,0.2727815,0.7553947484461133,1.5134742764367775,0.7553947484461133,1.8097703661941686,0.7500000000539475,1.0e8
0.36881549999999996,0.27132,0.6898114300620334,1.3433962972580105,0.6898114300620334,1.4293372465119816,0.6898114300620334,1.0
0.269725,0.6699795,0.6451846830950416,0.835982557440893,0.6451846830950416,1.941859125027791,0.6451846830950416,1.0
0.7558175,0.725275,0.5273824338780227,1.258340355283429,0.5273824338780227,2.887982111196522,0.5273824338780227,1.0
0.7425605,0.27289450000000004,0.5469872079203384,1.9505065183969374,0.5469872079203384,1.1005983006564457,0.5469872079203384,1.0
0.733083,0.47129814999999997,0.7406496544246688,1.6668923986860815,0.7406496544246688,2.4890454229984784,0.7406496544246688,1.0
0.3148265,0.2759295,0.6369070513463848,1.2695841565061408,0.6369070513463848,2.301792293293982,0.6369070513463848,1.0
0.2690015,0.5147333,0.7472317779035254,1.0040593467899146,0.7472317779035254,2.2567618324563434,0.7472317779035254,1.0
0.254631,0.7100835,0.5666779168433471,0.7791220446916647,0.5666779168433471,1.2727345273407895,0.5666779168433471,1.0
0.7200305,0.5312379,0.7667450945468063,1.549321035892895,0.7667450945468063,1.5309056601831093,0.7500000001674509,1.0e8
0.7266334999999999,0.4999333395,0.7570631188565775,1.6107503978871323,0.7570631188565775,2.001136599040942,0.7500000000706312,1.0e8
0.7317315,0.4229055,0.7247143463539095,1.738256219596102,0.7247143463539095,2.9347926778108464,0.7247143463539095,1.0
0.55206,0.287157,0.7741784266849796,1.5993556947311602,0.7741784266849796,2.6355456147660616,0.7500000002417843,1.0e8
0.359655,0.7275510000000001,0.6829554914552374,0.843938666035387,0.6829554914552374,2.434056931961786,0.6829554914552374,1.0
0.717826,0.601362,0.7358936579397931,1.4278784552960841,0.7358936579397931,1.2253230834537145,0.7358936579397931,1.0
0.413783,0.275503,0.7336706450277238,1.401973794591711,0.7336706450277238,1.1146474163600697,0.7336706450277238,1.0
0.596498,0.7430479999999999,0.6894388562104018,1.045377087591338,0.6894388562104018,1.0389421928944031,0.6894388562104018,1.0
0.2789975,0.45946025,0.762277603491209,1.0702516188902915,0.762277603491209,1.4088844819079587,0.750000000122776,1.0e8
0.2428885,0.658913,0.6067786913066553,0.8259030860607868,0.6067786913066553,2.1443269177839213,0.6067786913066553,1.0
0.268509,0.25266299999999997,0.5326129574521951,1.227120549717099,0.5326129574521951,2.9385702820010993,0.5326129574521951,1.0
0.729941,0.38425549999999997,0.7011794010995193,1.790130837433537,0.7011794010995193,2.7612547023763474,0.7011794010995193,1.0
0.2725335,0.3252795,0.6443887184660189,1.18143139138316,0.6443887184660189,2.137791035556352,0.6443887184660189,1.0
0.7418955,0.31929399999999997,0.6111728727496286,1.8963800680270124,0.6111728727496286,1.7414889331939034,0.6111728727496286,1.0
0.531114,0.2690665,0.7445970614758978,1.5820432670771374,0.7445970614758978,2.5180776867270223,0.7445970614758978,1.0
0.54850805,0.7397005,0.7211567119941394,1.0013521336092137,0.7211567119941394,1.222712657114432,0.7211567119941394,1.0
0.7543409999999999,0.580247,0.6753532208148676,1.5183958549520298,0.6753532208148676,1.0050319599410702,0.6753532208148676,1.0
0.3093365,0.728896,0.6214126960173934,0.800953105304103,0.6214126960173934,1.5970658746292785,0.6214126960173934,1.0
0.295527,0.27141550000000003,0.6029458426680042,1.248397372052432,0.6029458426680042,2.601276273017989,0.6029458426680042,1.0
0.46179715,0.7369635,0.7301749930575324,0.9219004340724196,0.7301749930575324,2.639654244173092,0.7301749930575324,1.0
0.4578554,0.259717,0.7219849512617132,1.4775753686252817,0.7219849512617132,1.2984857545598552,0.7219849512617132,1.0
0.7282175,0.6672465,0.6521245220014581,1.3271046419075547,0.6521245220014581,2.010020990868948,0.6521245220014581,1.0
0.728611,0.34262950000000003,0.6628239842486254,1.8426707720081765,0.6628239842486254,2.1603553321771978,0.6628239842486254,1.0
0.659288,0.7491675,0.6220232815321395,1.1030025552926002,0.6220232815321395,1.8613804664259073,0.6220232815321395,1.0
0.7375985,0.592821,0.7031207397300038,1.4713226556008727,0.7031207397300038,1.0427135294537693,0.7031207397300038,1.0
0.5996505,0.2636175,0.7008938863441857,1.6991978957600546,0.7008938863441857,2.9218463338698544,0.7008938863441857,1.0
0.735536,0.5439057,0.7314826729654509,1.552245495756785,0.7314826729654509,1.2908853241049472,0.7314826729654509,1.0
0.7744949999999999,0.7240675,0.4959966888355005,1.284309545732487,0.4959966888355005,2.7904399749638755,0.4959966888355005,1.0
0.6660865,0.218584,0.5496283638512429,1.8557845319845616,0.5496283638512429,2.0090736190361906,0.5496283638512429,1.0
0.7327805000000001,0.5662365,0.7282494319697093,1.51007108528695,0.7282494319697093,1.1010075351831734,0.7282494319697093,1.0
0.615285,0.279798,0.7201494551228368,1.710863269676773,0.7201494551228368,2.6974438376697516,0.7201494551228368,1.0
0.6457165,0.7312215,0.6705944945782213,1.1174302371355977,0.6705944945782213,1.6391333147450033,0.6705944945782213,1.0
0.7155265,0.3609335,0.7061879996726523,1.795446088935601,0.7061879996726523,2.395788642646692,0.7061879996726523,1.0
0.7221565,0.6889145,0.6351551659409985,1.280887646848359,0.6351551659409985,2.3523736768595107,0.6351551659409985,1.0
0.4397905,0.27313,0.7430829669270401,1.4407884566741804,0.7430829669270401,1.1782997274698919,0.7430829669270401,1.0
0.440703,0.7291354999999999,0.7388954347970443,0.9130765318050192,0.7388954347970443,2.8304630516519893,0.7388954347970443,1.0
0.273063,0.27014499999999997,0.5676417202318205,1.2215061896729684,0.5676417202318205,2.8423775410954497,0.5676417202318205,1.0
0.329369,0.7186515,0.6647499790794709,0.8293682783106207,0.6647499790794709,1.9380025901455182,0.6647499790794709,1.0
0.5636665,0.723073,0.7490859240104866,1.0416770231251753,0.7490859240104866,1.1854341368728982,0.7490859240104866,1.0
0.53008605,0.291543,0.7895766837590171,1.5606286629458306,0.7895766837590171,2.380739078461783,0.7500000003957669,1.0e8
0.7195815,0.322184,0.6540933492856568,1.8510979881524903,0.6540933492856568,1.8247466475112282,0.6540933492856568,1.0
0.28051950000000003,0.34631449999999997,0.6833567161973537,1.174198476408152,0.6833567161973537,1.7967383874314153,0.6833567161973537,1.0
0.719576,0.4042255,0.7367080068943648,1.743993755903384,0.7367080068943648,2.817025751706103,0.7367080068943648,1.0
0.262919,0.6486645,0.6564763553030997,0.8539807439119503,0.6564763553030997,2.3230373691003514,0.6564763553030997,1.0
0.290742,0.4402685,0.7776853425787876,1.1017564156937931,0.7776853425787876,1.3506952175031515,0.7500000002768534,1.0e8
0.6074555,0.7233965,0.7205653449368719,1.0877953178806774,0.7205653449368719,1.2122145679743443,0.7205653449368719,1.0
0.40809249999999997,0.2972715,0.7706691275382261,1.376745189819158,0.7706691275382261,1.3795936259589432,0.7500000002066913,1.0e8
0.7008805,0.6161635,0.7542180541630314,1.3788130788172055,0.7542180541630314,1.5103455547004083,0.7500000000421806,1.0e8
0.34532799999999997,0.710202,0.6983483940253937,0.8529461353363248,0.6983483940253937,2.1639980486310417,0.6983483940253937,1.0
0.7165435,0.4395065,0.763392950235436,1.6877183642968463,0.763392950235436,2.7339509445587815,0.7500000001339295,1.0e8
0.7078765,0.51236,0.7936275255599385,1.5610578967945832,0.7936275255599385,1.8381560737366602,0.7500000004362752,1.0e8
0.26844650000000003,0.6923245,0.6146433749804202,0.8098820061874712,0.6146433749804202,1.5628239786824745,0.6146433749804202,1.0
0.2910275,0.51014085,0.7917273925688013,1.0312625343986521,0.7917273925688013,2.135950983243574,0.7500000004172739,1.0e8
0.33196349999999997,0.290509,0.6834335686911288,1.280906487856968,0.6834335686911288,2.0186499940243743,0.6834335686911288,1.0
0.7119070000000001,0.47890205,0.7847419950263759,1.6202165716386672,0.7847419950263759,2.2916654462368236,0.75000000034742,1.0e8
0.7256975,0.2877905,0.5964692339713278,1.9019394488662793,0.5964692339713278,1.3211930461099288,0.5964692339713278,1.0
0.7442219999999999,0.744557,0.5176219783157292,1.2090765346834564,0.5176219783157292,2.9888474531742846,0.5176219783157292,1.0
0.3625475,0.2929295,0.7227157482657213,1.3188231791876095,0.7227157482657213,1.6389095132430627,0.7227157482657213,1.0
0.500646235,0.2919215,0.7938388137581848,1.5150191404436815,0.7938388137581848,2.008571753553215,0.7500000004383881,1.0e8
0.6462749999999999,0.25956599999999996,0.6525069735337449,1.7840757457633252,0.6525069735337449,2.368899331637282,0.6525069735337449,1.0
0.407606,0.736627,0.7053856822308844,0.8737042589039185,0.7053856822308844,2.9543076247349953,0.7053856822308844,1.0
0.7002395,0.2778545,0.6195292648451383,1.8645810258323945,0.6195292648451383,1.4882334622436346,0.6195292648451383,1.0
0.29440900000000003,0.394794,0.7553463967697713,1.14860331729476,0.7553463967697713,1.3864840404313183,0.750000000053464,1.0e8
0.30312249999999996,0.4674373,0.8104844845442197,1.0883087334780253,0.8104844845442197,1.689448673521177,0.7500000006048448,1.0e8
0.28629150000000003,0.53111035,0.7792242393261649,1.004222184533772,0.7792242393261649,2.428870089522621,0.7500000002922423,1.0e8
0.25593350000000004,0.5659285000000001,0.7047721141287719,0.9376846625831612,0.7047721141287719,2.940750128234749,0.7047721141287719,1.0
0.676855,0.263506,0.6256857729979188,1.835688449462298,0.6256857729979188,1.8152846680060621,0.6256857729979188,1.0
0.48447125,0.732964,0.7430356323853434,0.9486029314087127,0.7430356323853434,2.273798105620254,0.7430356323853434,1.0
0.2764995,0.7148105,0.5961090909339506,0.7910021834036619,0.5961090909339506,1.3083120888148514,0.5961090909339506,1.0
0.255047,0.5963895,0.6855498782230937,0.9042644431939266,0.6855498782230937,2.9654836549934087,0.6855498782230937,1.0
0.5261404,0.719487,0.7689393285077221,1.0085149041455606,0.7689393285077221,1.6030710502532264,0.7500000001893933,1.0e8
0.2448905,0.276095,0.5305394356025874,1.1837200342888308,0.5305394356025874,2.8773619432914,0.5305394356025874,1.0
0.392286,0.269474,0.7065398698492534,1.3766730613245735,0.7065398698492534,1.163461673245778,0.7065398698492534,1.0
0.34783200000000003,0.2790625,0.6824640350734289,1.3099069721869798,0.6824640350734289,1.7695924712918756,0.6824640350734289,1.0
0.585764,0.28124099999999996,0.745103949963003,1.6597508486334929,0.745103949963003,2.8306911953909903,0.745103949963003,1.0
0.381663,0.7313645,0.6962211606205675,0.8579314894053104,0.6962211606205675,2.7418653415126637,0.6962211606205675,1.0
0.7187175,0.629883,0.7096061651930786,1.3798363515597636,0.7096061651930786,1.4688073293794548,0.7096061651930786,1.0
0.281836,0.421675,0.750857587026146,1.1096295205866755,0.750857587026146,1.1783925680239031,0.7500000000085759,1.0e8
0.2519905,0.6343570000000001,0.6490669770462022,0.8603480146018222,0.6490669770462022,2.571663666047161,0.6490669770462022,1.0
0.745728,0.705346,0.5725323133862839,1.2817355016980307,0.5725323133862839,2.6640312211271953,0.5725323133862839,1.0
0.7334045,0.724171,0.5662327780423878,1.2324214131589788,0.5662327780423878,2.840913019366719,0.5662327780423878,1.0
0.26992150000000004,0.6207655,0.6966180326942104,0.890984448195005,0.6966180326942104,2.708192975144347,0.6966180326942104,1.0
0.30339499999999997,0.41523699999999997,0.7865057462234608,1.1399372691500498,0.7865057462234608,1.4653492019556613,0.7500000003650574,1.0e8
0.6988665000000001,0.6404745000000001,0.7333940850417008,1.3346364262185282,0.7333940850417008,1.729704960124702,0.7333940850417008,1.0
0.3738055,0.7102815,0.7283679149628082,0.8774859727479999,0.7283679149628082,2.506225877236469,0.7283679149628082,1.0
0.601479,0.2973435,0.7635660176129777,1.670404550679537,0.7635660176129777,2.591190621722655,0.7500000001356601,1.0e8
0.38645799999999997,0.29120599999999996,0.7425880151105997,1.352097466412278,0.7425880151105997,1.3993161477944247,0.7425880151105997,1.0
0.50656645,0.7083915000000001,0.7930733042800768,1.0047592220202057,0.7930733042800768,1.9126057348438001,0.750000000430733,1.0e8
0.27197150000000003,0.5815635,0.729568161907719,0.9359019104421502,0.729568161907719,2.9149481150580985,0.729568161907719,1.0
0.290236,0.6969905000000001,0.6439812804285477,0.8223741994065878,0.6439812804285477,1.6073006270237173,0.6439812804285477,1.0
0.4696481,0.716037,0.7748533581508292,0.9578530690540433,0.7748533581508292,2.4342064758995776,0.7500000002485335,1.0e8
0.668662,0.28446099999999996,0.6724987021177552,1.7999230958812782,0.6724987021177552,1.970055754686998,0.6724987021177552,1.0
0.275731,0.5552375,0.7504523373849381,0.9679666145454625,0.7504523373849381,2.763478111491728,0.7500000000045234,1.0e8
0.312091,0.446802,0.8191800340581964,1.1190263454488214,0.8191800340581964,1.6714193987845694,0.7500000006918004,1.0e8
0.30232749999999997,0.3737335,0.750140695608915,1.1766257060840528,0.750140695608915,1.6192866348976727,0.750000000001407,1.0e8
0.6918219999999999,0.298721,0.6645572727194,1.8268401203121356,0.6645572727194,1.7227920535934675,0.6645572727194,1.0
0.40811,0.7141325000000001,0.749767076859181,0.9031422319023648,0.749767076859181,2.769903628515577,0.749767076859181,1.0
0.5137459,0.310215,0.8266886120935008,1.5181804626747906,0.8266886120935008,2.108150480829588,0.7500000007668861,1.0e8
0.7058805,0.457224,0.7908257388840684,1.6434976986116232,0.7908257388840684,2.4862124661203095,0.7500000004082574,1.0e8
0.3460545,0.3080505,0.7291620847183959,1.2855149655258116,0.7291620847183959,1.891051982015389,0.7291620847183959,1.0
0.3135195,0.51075485,0.8327691898862912,1.0540595875530696,0.8327691898862912,2.0734602527614245,0.7500000008276919,1.0e8
0.6931705,0.5293889,0.8179423731340474,1.5112209383524329,0.8179423731340474,1.7479820658952783,0.7500000006794237,1.0e8
0.6960645,0.4301875,0.7966696691846079,1.6669626780799804,0.7966696691846079,2.509211368349032,0.7500000004666967,1.0e8
0.685216,0.600012,0.7945357974931508,1.384309694486805,0.7945357974931508,1.6742244197423681,0.750000000445358,1.0e8
0.429784,0.29129499999999997,0.7734350968570194,1.411892810541131,0.7734350968570194,1.3096116887710565,0.750000000234351,1.0e8
0.615283,0.702302,0.7525407476905035,1.1298161278824164,0.7525407476905035,1.4871598947059357,0.7500000000254075,1.0e8
0.6979960000000001,0.410594,0.7808538612044127,1.6979278013436665,0.7808538612044127,2.5531690912134786,0.7500000003085386,1.0e8
0.30289849999999996,0.343982,0.7184595641633309,1.2027070410372118,0.7184595641633309,1.8917920061588374,0.7184595641633309,1.0
0.5450075,0.30838350000000003,0.8159900538915748,1.5681665226010464,0.8159900538915748,2.3399535005652305,0.7500000006599006,1.0e8
0.5459638,0.7091855,0.783480905454302,1.0439584883883082,0.783480905454302,1.4525989606487613,0.7500000003348091,1.0e8
0.310388,0.706569,0.6594931971691033,0.8279092336834243,0.6594931971691033,1.7136348007380338,0.6594931971691033,1.0
0.2833025,0.29018,0.6142868386757915,1.2203016320844235,0.6142868386757915,2.5881137174760966,0.6142868386757915,1.0
0.44832700000000003,0.7079664999999999,0.7836145456315299,0.9484847524964062,0.7836145456315299,2.5808235268800885,0.7500000003361454,1.0e8
0.4594863,0.28400800000000004,0.7721810784103416,1.4605685181756307,0.7721810784103416,1.4457198590348417,0.7500000002218108,1.0e8
0.7003905,0.694615,0.6618682341234217,1.2434633390686887,0.6618682341234217,2.2985136236246673,0.6618682341234217,1.0
0.693276,0.35758999999999996,0.7404222952031755,1.7601611931970473,0.7404222952031755,2.2122577398285355,0.7404222952031755,1.0
0.661448,0.7151345,0.6819479946082636,1.1618698499030866,0.6819479946082636,1.9222457437246683,0.6819479946082636,1.0
0.71206,0.557466,0.7733949412680626,1.4937528712088195,0.7733949412680626,1.332989263517336,0.7500000002339494,1.0e8
0.706206,0.340567,0.6994536933659001,1.8043855503484891,0.6994536933659001,2.092186090394899,0.6994536933659001,1.0
0.26056199999999996,0.306229,0.5990099889897308,1.1815011601321668,0.5990099889897308,2.4793080926640907,0.5990099889897308,1.0
0.7074739999999999,0.3854695,0.7440859782641751,1.7487255484003246,0.7440859782641751,2.5787221975693146,0.7440859782641751,1.0
0.310867,0.2980785,0.667406075590944,1.2485916146705922,0.667406075590944,2.253422308164627,0.667406075590944,1.0
0.4782766,0.29265949999999996,0.793397026147322,1.4808659485745648,0.793397026147322,1.723797690172932,0.7500000004339703,1.0e8
0.31635199999999997,0.4854022,0.8372505401847897,1.0840854238857016,0.8372505401847897,1.9145079914716163,0.7500000008725054,1.0e8
0.32545250000000003,0.46482475,0.8481767725721916,1.115597852490185,0.8481767725721916,1.9089011964281999,0.7500000009817678,1.0e8
0.46790075,0.31262449999999997,0.8274616088815552,1.447975931596487,0.8274616088815552,1.7835602097764678,0.750000000774616,1.0e8
0.3077,0.3203545,0.6953705415070461,1.227614670602858,0.6953705415070461,2.1125304994728853,0.6953705415070461,1.0
0.6858664999999999,0.391743,0.7865217239276611,1.7030213221540536,0.7865217239276611,2.3157003606245135,0.7500000003652172,1.0e8
0.6947775,0.3211855,0.6927545597346518,1.8069085012208754,0.6927545597346518,1.8852754073700275,0.6927545597346518,1.0
0.711646,0.5799625,0.7622738643508286,1.4554126935635403,0.7622738643508286,1.2516597391085054,0.7500000001227386,1.0e8
0.6428545,0.7024645,0.724779997337088,1.1611351755800148,0.724779997337088,1.7289159880392684,0.724779997337088,1.0
0.683863,0.3371535,0.7304989509108906,1.768603969234971,0.7304989509108906,2.022914642042317,0.7304989509108906,1.0
0.687972,0.7133775,0.6508993621791715,1.1960979408204944,0.6508993621791715,2.3013916508920955,0.6508993621791715,1.0
0.43573249999999997,0.6893215,0.81145192428049,0.9613356779158674,0.81145192428049,2.3877128135465457,0.7500000006145192,1.0e8
0.292356,0.310778,0.6583457372516174,1.2162508272910042,0.6583457372516174,2.287842420832057,0.6583457372516174,1.0
0.308469,0.684151,0.6902171617286355,0.8524901784240813,0.6902171617286355,1.8538093146790433,0.6902171617286355,1.0
0.5389271,0.6878145,0.8247145701705855,1.0680540133850651,0.8247145701705855,1.7400668474689986,0.7500000007471457,1.0e8
0.566385,0.31540199999999996,0.8183741098932633,1.5950523841041102,0.8183741098932633,2.314820639267385,0.7500000006837411,1.0e8
0.5943065,0.6941645,0.7839448749587529,1.1190075170307956,0.7839448749587529,1.5151368005532622,0.7500000003394488,1.0e8
0.4485965,0.3036375,0.8050681303309691,1.4281798031966324,0.8050681303309691,1.5623250203571781,0.7500000005506813,1.0e8
0.6637845,0.606863,0.821919078961612,1.3438005075897559,0.821919078961612,2.04904697078897,0.7500000007191908,1.0e8
0.670797,0.5317754,0.8551859946604264,1.474047360657512,0.8551859946604264,1.9561514708676815,0.7500000010518599,1.0e8
0.334482,0.502580185,0.8677955722000931,1.085342014052008,0.8677955722000931,1.99894745190285,0.7500000011779557,1.0e8
0.328912,0.322624,0.7290448133370981,1.2521045237593713,0.7290448133370981,2.0166901980275647,0.7290448133370981,1.0
0.6902445,0.47340285,0.8237644973202843,1.5938209420804639,0.8237644973202843,2.206633636440787,0.750000000737645,1.0e8
0.4918254,0.315288,0.8360279959188364,1.4805577532054806,0.8360279959188364,1.9487956837002238,0.75000000086028,1.0e8
0.3924805,0.697947,0.7668618596396853,0.9096917120750108,0.7668618596396853,2.4992542884839755,0.7500000001686186,1.0e8
0.319365,0.3590375,0.7619128845161951,1.2098024400517986,0.7619128845161951,1.8787745255298665,0.7500000001191288,1.0e8
0.3286865,0.4316085,0.8388912614935836,1.153038466382918,0.8388912614935836,1.91596796543292,0.7500000008889126,1.0e8
0.2976975,0.550366,0.7946910997927272,0.9948082897993235,0.7946910997927272,2.5059895527998712,0.750000000446911,1.0e8
0.6485315,0.29451150000000004,0.7133677852720828,1.7538168611223746,0.7133677852720828,2.223991603777683,0.7133677852720828,1.0
0.4696965,0.693537,0.8170671889403801,0.9887665019117509,0.8170671889403801,2.2622761941211595,0.7500000006706719,1.0e8
0.291643,0.6745345,0.6770117777695404,0.8492906632768025,0.6770117777695404,1.8954698066547617,0.6770117777695404,1.0
0.29178550000000003,0.570902,0.7739748965977066,0.9664327211160836,0.7739748965977066,2.6862401193725427,0.750000000239749,1.0e8
0.392127,0.31298000000000004,0.7849675610400664,1.342012723630101,0.7849675610400664,1.6650264560938384,0.7500000003496756,1.0e8
0.5948025,0.31883,0.8052683588752192,1.6374660100656184,0.8052683588752192,2.2637040208866526,0.7500000005526836,1.0e8
0.359467,0.6929415,0.7430461458486908,0.8862989921139816,0.7430461458486908,2.2247664566791023,0.7430461458486908,1.0
0.6995089999999999,0.6629655,0.7060748265286435,1.2969116001093313,0.7060748265286435,1.9595499100431601,0.7060748265286435,1.0
0.3169465,0.3972755,0.7958294482583778,1.172477084604236,0.7958294482583778,1.7160858822490677,0.7500000004582945,1.0e8
0.2817545,0.6016285,0.7348986522413253,0.9229295708342453,0.7348986522413253,2.777508688954294,0.7348986522413253,1.0
0.710909,0.7246155,0.6001232712474561,1.204231226649385,0.6001232712474561,2.657416620634203,0.6001232712474561,1.0
0.5797485,0.3029225,0.7889540006968419,1.6290327910800193,0.7889540006968419,2.5411114360118034,0.75000000038954,1.0e8
0.6951205,0.4938843,0.8177810223124201,1.570193402710988,0.8177810223124201,2.0587762354587658,0.7500000006778103,1.0e8
0.6810970000000001,0.626881,0.7764278334036351,1.3339136454321276,0.7764278334036351,1.8168798349564357,0.7500000002642784,1.0e8
0.5872345,0.7135295,0.754078386671321,1.0812417537332146,0.754078386671321,1.2292237231240508,0.7500000000407838,1.0e8
0.5667005,0.7007785,0.7899116657930281,1.0785418542594098,0.7899116657930281,1.429634776508397,0.7500000003991166,1.0e8
0.5597405,0.679382,0.8305217395289338,1.1031619960534131,0.8305217395289338,1.7856998839812954,0.7500000008052174,1.0e8
0.6777029999999999,0.6491235,0.7567847298293129,1.292194171681787,0.7567847298293129,1.9329414746204168,0.7500000000678473,1.0e8
0.6795265,0.51010395,0.8446983252148477,1.5209276734808128,0.8446983252148477,1.9545599716949833,0.7500000009469833,1.0e8
0.301572,0.5909735,0.7789755848017001,0.9534410528664661,0.7789755848017001,2.557724349936884,0.7500000002897559,1.0e8
0.335989,0.40926,0.8350489719282884,1.183522607939587,0.8350489719282884,2.049550372180215,0.7500000008504897,1.0e8
0.6840525,0.679316,0.7080348152352455,1.2492985978968467,0.7080348152352455,2.076022275979678,0.7080348152352455,1.0
0.373208,0.6751245,0.7856989653916363,0.9207330888843452,0.7856989653916363,2.1083994588979444,0.7500000003569897,1.0e8
0.6124455,0.332793,0.811751326304695,1.6515170985672494,0.811751326304695,2.0086894892010085,0.7500000006175133,1.0e8
0.3747815,0.3273115,0.7909962932708158,1.306887926060033,0.7909962932708158,1.9202398840377108,0.750000000409963,1.0e8
0.31372500000000003,0.5659125,0.8157936857794504,0.9934893292056503,0.8157936857794504,2.341947839038152,0.7500000006579368,1.0e8
0.28483,0.6530905,0.6915997139572624,0.8678840109485535,0.6915997139572624,2.20050074444473,0.6915997139572624,1.0
0.4544512,0.6769890000000001,0.8406775650234087,0.9961445453030447,0.8406775650234087,2.1463459072299202,0.7500000009067757,1.0e8
0.6291835,0.3059965,0.7533418898989955,1.7083869854627727,0.7533418898989955,2.3199191798434815,0.7500000000334189,1.0e8
0.312027,0.5330192499999999,0.8261780528829686,1.0283108238156975,0.8261780528829686,2.2278920410959855,0.7500000007617805,1.0e8
0.33591550000000003,0.34379499999999996,0.7673761478554791,1.2432395310862436,0.7673761478554791,2.009532295907142,0.7500000001737614,1.0e8
0.5073083,0.33161399999999996,0.86308452448134,1.4878623940296276,0.86308452448134,2.004449673791438,0.7500000011308452,1.0e8
0.6773359999999999,0.4549739,0.8403051903361703,1.600529881439501,0.8403051903361703,2.1499065851473467,0.7500000009030519,1.0e8
0.3501295,0.3301115,0.7672445391224202,1.2727194337070564,0.7672445391224202,1.9811040469759031,0.7500000001724454,1.0e8
0.33901400000000004,0.52461895,0.8721949857124535,1.0658674314838636,0.8721949857124535,1.9521656391405395,0.7500000012219499,1.0e8
0.6567815,0.51417415,0.8802594767422861,1.480539344680402,0.8802594767422861,2.0489089171119073,0.7500000013025948,1.0e8
0.6413455,0.6085215,0.8510450255755702,1.3113368119630124,0.8510450255755702,2.4085648826800825,0.7500000010104503,1.0e8

